Successive-Cancellation Flip and Perturbation Decoder of Polar Codes

In this paper, two decoding algorithms based on Successive Cancellation (SC) are proposed to improve the error-correction performance of cyclic redundancy check (CRC)-aided polar codes while aiming for a low-complexity implementation. Comparisons with Dynamic SC Flip (DSCF) and SC Perturbation (SCP) are carried out since the proposed DSCF and Perturbation (DSCFP) and Perturbed DSCF (PDSCF) algorithms combine both methods. The analysis includes comparisons with several code lengths $N$ and various number of decoding attempts $T_{max}$. For $N=1024$ and the coding rate $R=\frac{1}{2}$, the DSCFP and the SCP algorithms with $T_{max}=17$ are bested by approximately $0.1$\,dB at block error rate (BLER) of $0.001$. At $\text{BLER}=10^{-6}$ and for $T_{max}=64$, the gain is of $0.375$ dB and $>0.5$ dB with respect to DSCF and SCP, respectively. At high signal-to-noise ratio, the average computational complexity of the proposed algorithms is virtually equivalent to that of SC.

==> figures/data_DSCF-2/1024_R12_64.txt <==
Eb FER
0.2500 0.978474 
0.3750 0.957396 
0.5000 0.925926 
0.6250 0.868810 
0.7500 0.784929 
0.8750 0.684463 
1.0000 0.545256 
1.1250 0.423998 
1.2500 0.298151 
1.3750 0.191553 
1.5000 0.112461 
1.6250 0.064224 
1.7500 0.031409 
1.8750 0.015064 
2.0000 0.006185 
2.1250 0.002580 
2.2500 0.001045 
2.3750 0.000415 
2.5000 0.000135 
2.6250 0.000050 
2.7500 0.000015 

==> figures/data_DSCF/1024_R12_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.137883 1.016 1 0.49375 1 10 10
0.25 0.112117 0.987175 0.970874 0.469876 0.990291 9.85437 9.95098
0.5 0.362117 0.959167 0.934579 0.447091 0.981308 9.54206 9.72381
0.75 0.612117 0.931953 0.877193 0.413253 0.938596 8.9386 9.52336
1 0.862117 0.905512 0.694444 0.31327 0.826389 7.30556 8.84034
1.25 1.11212 0.879821 0.460829 0.197404 0.732719 5.56221 7.59119
1.5 1.36212 0.854858 0.235849 0.0940781 0.488208 2.98349 6.11111
1.75 1.61212 0.830604 0.0931099 0.0368422 0.276536 1.34171 4.85185
2 1.86212 0.807038 0.0305904 0.0111458 0.142857 0.535332 3.74732
2.25 2.11212 0.784141 0.00736811 0.0023722 0.0674919 0.178824 2.64956
2.5 2.36212 0.761893 0.00179266 0.00054228 0.0263342 0.0551064 2.09258
2.75 2.61212 0.740277 0.000286316 7.08171e-05 0.00927665 0.0153952 1.65957

==> figures/data_DSCF/1024_R12_16_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip  avg_all
0 -0.137883 1.016 0.995025 0.488846 1 15.9552 15.9552 16.95
0.25 0.112117 0.987175 0.985222 0.487049 0.995074 15.8571 15.9356 16.85
0.5 0.362117 0.959167 0.943396 0.448218 0.981132 15.3208 15.6154 16.32
0.75 0.612117 0.931953 0.784314 0.368074 0.937255 13.2588 14.1464 14.25
1 0.862117 0.905512 0.664452 0.304288 0.817276 11.2957 13.8211 12.29
1.25 1.11212 0.879821 0.473934 0.201656 0.71327 8.61374 12.0764 9.61
1.5 1.36212 0.854858 0.202224 0.0851728 0.442872 3.92012 8.8516 4.962
1.75 1.61212 0.830604 0.0793021 0.0314027 0.272006 1.75456 6.45044 2.75
2 1.86212 0.807038 0.0249314 0.00876948 0.14535 0.639242 4.39794 1.63
2.25 2.11212 0.784141 0.00717026 0.00248812 0.0682609 0.222637 3.26155 1.22
2.5 2.36212 0.761893 0.00160665 0.00050632 0.0264293 0.0649567 2.45775 1.064
2.75 2.61212 0.740277 0.00033 9.0246e-05 0.00929 0.015398 1.65748 1.015
3 2.86212 0.719274 6.4e-05 1.26935e-05 0.003096 0.00458 1.47933 1.0458

==> figures/data_DSCF/1024_R12_16_64.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip  avg_all
0 -0.137883 1.016 0.995025 0.487131 1 62.7015 62.7015
0.25 0.112117 0.987175 0.985222 0.468745 0.995074 62.0936 62.401
0.5 0.362117 0.959167 0.947867 0.441704 0.985782 60.2133 61.0817
0.75 0.612117 0.931953 0.83682 0.380795 0.949791 53.7866 56.63
1 0.862117 0.905512 0.588235 0.26027 0.811765 38.9294 47.9565
1.25 1.11212 0.879821 0.426439 0.18419 0.680171 28.1919 41.4483
1.5 1.36212 0.854858 0.214133 0.0875397 0.475375 14.4818 30.464
1.75 1.61212 0.830604 0.0806452 0.0321012 0.284677 5.67823 19.9462
2 1.86212 0.807038 0.0281532 0.010552 0.161458 2.06672 12.8003
2.25 2.11212 0.784141 0.00668941 0.00229463 0.0678306 0.533179 7.86045
2.5 2.36212 0.761893 0.00144832 0.000455243 0.0262074 0.130957 4.99696
2.75 2.61212 0.740277 0.00032899 9.26644e-05 0.00917882 0.0336985 3.67133
3 2.86212 0.719274 5.64665e-05 1.27152e-05 0.00307573 0.00759756 2.47017
3.25 3.11212 0.698866 1.32e-05 2.69758e-06 0.0010197 0.0021087 2.06796
3.5 3.36212 0.679038 2.7e-06 5.51008e-07 0.0003327 0.0005742 1.72588
3.75 3.61212 0.659772 4e-07 6.57258e-08 0.000113 0.0001573 1.39204

==> figures/data_DSCF/1024_R12_16_8.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip avg_all 
0 -0.13783 1.016 0.995025 0.494483 0.995025 7.9602 8 9
0.25 0.112117 0.987175 0.985222 0.485976 0.990148 7.89163 7.97015 8.89
0.5 0.362117 0.959167 0.947867 0.451852 0.981043 7.70616 7.85507 8.70
0.75 0.612117 0.931953 0.888889 0.414659 0.933333 7.23111 7.74762 8.23
1 0.862117 0.905512 0.706714 0.319809 0.844523 6.09541 7.21757 7.09
1.25 1.11212 0.879821 0.444444 0.192339 0.68 4.18667 6.15686 5.18
1.5 1.36212 0.854858 0.235018 0.0964093 0.478261 2.45006 5.12285 3.45
1.75 1.61212 0.830604 0.104384 0.0402552 0.285491 1.23486 4.32541 2.23
2 1.86212 0.807038 0.0307503 0.0117245 0.150062 0.466482 3.10861 1.46
2.25 2.11212 0.784141 0.00721891 0.00231435 0.0677134 0.158022 2.33369 1.15
2.5 2.36212 0.761893 0.00183451 0.000556899 0.0263986 0.0517607 1.96074 1.05
2.75 2.61212 0.740277 0.00035 9.0246e-05 0.00929 0.015398 1.015
3 2.86212 0.719274 6.6e-05 1.26935e-05 0.003096 0.00458 1.00458

==> figures/data_DSCF/1024_R12_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.137883 1.016 1 0.49256 1 20 20
0.25 0.112117 0.987175 0.970874 0.461439 0.990291 19.5631 19.7549
0.5 0.362117 0.959167 0.925926 0.433505 0.981481 18.7407 19.0943
0.75 0.612117 0.931953 0.854701 0.397419 0.931624 17.4188 18.6972
1 0.862117 0.905512 0.675676 0.305634 0.844595 14.2027 16.816
1.25 1.11212 0.879821 0.421941 0.177675 0.7173 9.88608 13.7824
1.5 1.36212 0.854858 0.20202 0.0828038 0.494949 5.03434 10.1714
1.75 1.61212 0.830604 0.0862069 0.0351675 0.281897 2.25517 8
2 1.86212 0.807038 0.0262536 0.00975248 0.141769 0.789709 5.57037
2.25 2.11212 0.784141 0.00675311 0.00233486 0.0682064 0.247704 3.63168
2.5 2.36212 0.761893 0.0016031 0.000484713 0.0265153 0.0718511 2.70979
2.75 2.61212 0.740277 0.00026373 6.67885e-05 0.00926746 0.0180365 1.94622
3 2.86212 0.719274 6.2e-05 1.79718e-05 0.003024 0.005206 1.72156

==> figures/data_DSCF/1024_R34_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
1.25 2.91948 0.714539 1 0.465785 1 10 10
1.5 3.16948 0.694266 0.985222 0.463401 0.995074 9.867 9.91584
1.75 3.41948 0.674569 0.966184 0.443462 0.990338 9.82126 9.91707
2 3.66948 0.65543 0.854701 0.380876 0.931624 8.74359 9.38532
2.25 3.91948 0.636834 0.636943 0.262946 0.780255 6.84713 8.77551
2.5 4.16948 0.618765 0.338983 0.131841 0.588136 4.03729 6.86455
2.75 4.41948 0.60121 0.152788 0.0565063 0.349121 2.04507 5.85777
3 4.66948 0.584152 0.0445732 0.0150212 0.186985 0.735458 3.93325
3.25 4.91948 0.567579 0.0092302 0.00270996 0.0768876 0.211833 2.7551
3.5 5.16948 0.551475 0.00203151 0.00048663 0.0301781 0.0618493 2.04948
3.75 5.41948 0.535829 0.000459142 8.92091e-05 0.0115681 0.019486 1.68446
4 5.66948 0.520626 0.000102 1.77686e-05 0.004134 0.00606 1.46589
4.25 5.91948 0.505855 2.4e-05 2.80851e-06 0.001438 0.001986 1.38108

==> figures/data_DSCF/1024_R34_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
1.25 2.91948 0.714539 1 0.47738 1 20 20
1.5 3.16948 0.694266 0.980392 0.457551 0.995098 19.701 19.798
1.75 3.41948 0.674569 0.952381 0.42747 0.990476 19.4524 19.6394
2 3.66948 0.65543 0.843882 0.368811 0.932489 17.2405 18.4887
2.25 3.91948 0.636834 0.597015 0.248011 0.776119 12.9343 16.6654
2.5 4.16948 0.618765 0.32 0.126711 0.5872 7.344 12.5068
2.75 4.41948 0.60121 0.141443 0.0529489 0.35785 3.51414 9.82016
3 4.66948 0.584152 0.0411184 0.0141905 0.185033 1.13857 6.15333
3.25 4.91948 0.567579 0.00875159 0.00255361 0.0765326 0.303286 3.96284
3.5 5.16948 0.551475 0.00192927 0.000456381 0.0305404 0.0822642 2.69362
3.75 5.41948 0.535829 0.000447726 9.33377e-05 0.0115289 0.0239891 2.08078
4 5.66948 0.520626 0.000106 1.61596e-05 0.004124 0.007162 1.73666
4.25 5.91948 0.505855 2.4e-05 3.49468e-06 0.001434 0.002208 1.53975

==> figures/data_DSCF/1024_R35_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 0.681569 0.924531 1 0.499708 1 10 10
0.25 0.931569 0.8983 1 0.488389 1 10 10
0.5 1.18157 0.872814 0.995025 0.486316 0.995025 9.95025 10
0.75 1.43157 0.84805 0.995025 0.483027 1 9.95522 9.95522
1 1.68157 0.823989 0.930233 0.435276 0.953488 9.42791 9.8878
1.25 1.93157 0.800611 0.787402 0.356283 0.874016 8.28346 9.47748
1.5 2.18157 0.777896 0.643087 0.283049 0.778135 6.96141 8.94628
1.75 2.43157 0.755826 0.328947 0.139869 0.564145 3.97697 7.04956
2 2.68157 0.734381 0.15163 0.0583776 0.371494 2.07885 5.59592
2.25 2.93157 0.713545 0.050025 0.0187398 0.183842 0.790895 4.30204
2.5 3.18157 0.693301 0.0115701 0.00394116 0.0902464 0.258417 2.86346
2.75 3.43157 0.67363 0.00287716 0.000899749 0.0339649 0.0767195 2.25879
3 3.68157 0.654518 0.000507731 0.000133286 0.0108401 0.0199335 1.83888
3.25 3.93157 0.635948 5.8e-05 1.32053e-05 0.00314 0.00474 1.50955

==> figures/data_DSCF/1024_R35_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 0.681569 0.924531 1 0.498957 1 20 20
0.25 0.931569 0.8983 1 0.489992 1 20 20
0.5 1.18157 0.872814 0.995025 0.485585 0.995025 19.9005 20
0.75 1.43157 0.84805 0.995025 0.47566 1 19.9055 19.9055
1 1.68157 0.823989 0.930233 0.434678 0.953488 18.7302 19.6439
1.25 1.93157 0.800611 0.775194 0.352843 0.875969 16.1473 18.4336
1.5 2.18157 0.777896 0.60423 0.266154 0.779456 13.139 16.8566
1.75 2.43157 0.755826 0.316957 0.134125 0.573693 7.28209 12.6934
2 2.68157 0.734381 0.145666 0.058635 0.383103 3.65914 9.55133
2.25 2.93157 0.713545 0.046307 0.0182932 0.182681 1.24774 6.83016
2.5 3.18157 0.693301 0.0112924 0.00390079 0.0912427 0.375925 4.12005
2.75 3.43157 0.67363 0.00260671 0.000853687 0.0331965 0.101505 3.05771
3 3.68157 0.654518 0.00045108 0.000121822 0.0109026 0.0245072 2.24783
3.25 3.93157 0.635948 4.6e-05 1.09449e-05 0.00319 0.005314 1.66583

==> figures/data_DSCF/2048_R12_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.0683942 1.00791 1 0.498085 1 10 10
0.25 0.181606 0.979309 0.990099 0.483056 1 9.9802 9.9802
0.5 0.431606 0.951524 0.990099 0.482948 1 10 10
0.75 0.681606 0.924527 0.952381 0.446788 1 9.70476 9.70476
1 0.931606 0.898297 0.769231 0.338378 0.876923 8.03846 9.16667
1.25 1.18161 0.87281 0.442478 0.193088 0.681416 5.20354 7.63636
1.5 1.43161 0.848047 0.193798 0.0811819 0.406977 2.47481 6.08095
1.75 1.68161 0.823986 0.0427716 0.0147698 0.190334 0.738238 3.87865
2 1.93161 0.800608 0.00784991 0.00242584 0.0685297 0.183845 2.6827
2.25 2.18161 0.777893 0.00118317 0.000343881 0.0201848 0.0420497 2.08324
2.5 2.43161 0.755822 0.000122 2.88353e-05 0.005018 0.008186 1.63133
2.75 2.68161 0.734378 1.2e-05 1.37698e-06 0.00119 0.001692 1.42185

==> figures/data_DSCF/2048_R12_16_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.0683942 1.00791 1 0.495124 1 16 16
0.25 0.181606 0.979309 1 0.48623 1 15.965 15.965
0.5 0.431606 0.951524 0.985222 0.476015 1 15.8473 15.8473
0.75 0.681606 0.924527 0.930233 0.430385 0.972093 15.1442 15.5789
1 0.931606 0.898297 0.749064 0.333207 0.883895 12.7116 14.3814
1.25 1.18161 0.87281 0.4 0.163347 0.648 7.312 11.284
1.5 1.43161 0.848047 0.168492 0.0662401 0.395956 3.37068 8.51277
1.75 1.68161 0.823986 0.0359648 0.0127885 0.182521 0.897141 4.91527
2 1.93161 0.800608 0.00711592 0.00214706 0.0652886 0.222728 3.41144
2.25 2.18161 0.777893 0.000969913 0.000241203 0.0192188 0.0440971 2.29447
2.5 2.43161 0.755822 0.000142 2.87183e-05 0.004876 0.009232 1.89336
2.75 2.68161 0.734378 1.4e-05 2.63889e-06 0.00118 0.00176 1.49153


==> figures/data_DSCF/2048_R12_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.0683942 1.00791 1 0.496944 1 20 20
0.25 0.181606 0.979309 0.990099 0.484333 1 19.8812 19.8812
0.5 0.431606 0.951524 0.990099 0.486101 1 19.901 19.901
0.75 0.681606 0.924527 0.943396 0.449994 1 19.217 19.217
1 0.931606 0.898297 0.729927 0.331595 0.883212 15.5474 17.6033
1.25 1.18161 0.87281 0.392157 0.167631 0.67451 9.16078 13.5814
1.5 1.43161 0.848047 0.184502 0.0757812 0.418819 4.27675 10.2115
1.75 1.68161 0.823986 0.0412371 0.0148032 0.190928 1.17361 6.14687
2 1.93161 0.800608 0.00711896 0.00229798 0.0680572 0.252581 3.7113
2.25 2.18161 0.777893 0.00104348 0.000309307 0.0199201 0.0525915 2.64013
2.5 2.43161 0.755822 9.6e-05 2.34008e-05 0.005006 0.009182 1.8342

==> figures/data_DSCF/2048_R12_16_8.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.0683942 1.00791 1 0.498398 1 8 8
0.25 0.181606 0.979309 1 0.493894 1 8 8
0.5 0.431606 0.951524 0.990099 0.479157 1 7.94059 7.94059
0.75 0.681606 0.924527 0.934579 0.435627 0.976636 7.61682 7.79904
1 0.931606 0.898297 0.8 0.363024 0.884 6.64 7.51131
1.25 1.18161 0.87281 0.4914 0.209474 0.670762 4.44226 6.62271
1.5 1.43161 0.848047 0.195886 0.0792815 0.417238 2.07052 4.96244
1.75 1.68161 0.823986 0.0443262 0.0166241 0.199911 0.665337 3.32816
2 1.93161 0.800608 0.00876386 0.00295359 0.0687086 0.169142 2.46173
2.25 2.18161 0.777893 0.00107256 0.00031754 0.020486 0.038017 1.85576
2.5 2.43161 0.755822 0.000164 4.23929e-05 0.005078 0.008096 1.59433
2.75 2.68161 0.734378 1.6e-05 3.83929e-06 0.001172 0.00164 1.39932

==> figures/data_DSCF/2048_R34_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
1.5 3.21544 0.690603 1 0.483993 1 10 10
1.75 3.46544 0.671009 0.970874 0.448314 0.990291 9.73786 9.83333
2 3.71544 0.651971 0.943396 0.40131 0.990566 9.69811 9.79048
2.25 3.96544 0.633473 0.617284 0.242251 0.796296 6.77778 8.51163
2.5 4.21544 0.6155 0.284091 0.0885429 0.514205 3.58239 6.96685
2.75 4.46544 0.598037 0.13089 0.0368455 0.323298 1.77094 5.47773
3 4.71544 0.58107 0.0326477 0.00730429 0.140385 0.533464 3.8
3.25 4.96544 0.564584 0.00577067 0.000905274 0.0605921 0.149807 2.47238
3.5 5.21544 0.548565 0.00150112 0.000169962 0.0234024 0.0452587 1.93393
3.75 5.46544 0.533001 0.00035392 3.31707e-05 0.00963015 0.0152999 1.58875
4 5.71544 0.517879 0.0001 9.03421e-06 0.00396 0.005554 1.40253

==> figures/data_DSCF/2048_R34_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
1.5 3.21544 0.690603 1 0.482283 1 20 20
1.75 3.46544 0.671009 0.970874 0.450141 0.990291 19.3689 19.5588
2 3.71544 0.651971 0.917431 0.403567 0.981651 18.9266 19.2804
2.25 3.96544 0.633473 0.606061 0.232592 0.787879 12.7212 16.1462
2.5 4.21544 0.6155 0.271739 0.0848845 0.524457 6.46739 12.3316
2.75 4.46544 0.598037 0.109051 0.0317583 0.31843 2.89095 9.07877
3 4.71544 0.58107 0.0287274 0.00634629 0.137604 0.827923 6.0167
3.25 4.96544 0.564584 0.00545375 0.000967323 0.0599913 0.204079 3.40182
3.5 5.21544 0.548565 0.00152404 0.000185442 0.023394 0.0610226 2.60847
3.75 5.46544 0.533001 0.000354513 3.86956e-05 0.00962858 0.0188849 1.96134
4 5.71544 0.517879 0.0001 9.05789e-06 0.00396 0.006554 1.65505

==> figures/data_DSCF/2048_R35_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0.25 0.985608 0.892729 1 0.492185 1 10 10
0.5 1.23561 0.8674 1 0.490231 1 10 10
0.75 1.48561 0.84279 0.990099 0.474554 1 9.91089 9.91089
1 1.73561 0.818879 0.970874 0.454038 0.980583 9.76699 9.9604
1.25 1.98561 0.795645 0.869565 0.375978 0.956522 9.07826 9.49091
1.5 2.23561 0.773071 0.598802 0.241234 0.772455 6.52695 8.44961
1.75 2.48561 0.751138 0.235849 0.083951 0.450472 2.91509 6.4712
2 2.73561 0.729826 0.0745712 0.023572 0.240119 1.14989 4.78882
2.25 2.98561 0.70912 0.0148765 0.00385293 0.103541 0.311663 3.01006
2.5 3.23561 0.689001 0.00274665 0.000596134 0.0350747 0.079543 2.26782
2.75 3.48561 0.669452 0.000445014 6.4074e-05 0.0116015 0.0203549 1.75451
3 3.73561 0.650458 0.000108 1.24683e-05 0.003824 0.00587 1.53504

==> figures/data_DSCF/2048_R35_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 0.735608 0.918797 1 0.498846 1 20 20
0.25 0.985608 0.892729 1 0.495779 1 20 20
0.5 1.23561 0.8674 1 0.488129 1 20 20
0.75 1.48561 0.84279 0.990099 0.475705 1 19.8119 19.8119
1 1.73561 0.818879 0.970874 0.447418 0.980583 19.4757 19.8614
1.25 1.98561 0.795645 0.840336 0.372443 0.957983 17.5546 18.3246
1.5 2.23561 0.773071 0.584795 0.236121 0.783626 12.6199 16.1045
1.75 2.48561 0.751138 0.196078 0.0721061 0.443137 4.94902 11.1681
2 2.73561 0.729826 0.0746269 0.0227652 0.251493 1.98134 7.87834
2.25 2.98561 0.70912 0.0143968 0.00388725 0.103081 0.461417 4.47626
2.5 3.23561 0.689001 0.00250576 0.000545298 0.03478 0.102461 2.94597
2.75 3.48561 0.669452 0.000441556 6.81809e-05 0.0116482 0.0251554 2.15959
3 3.73561 0.650458 0.000104 1.2643e-05 0.003828 0.006898 1.80199
3.25 3.98561 0.632004 1.4e-05 9.84336e-07 0.00123 0.001826 1.48455

==> figures/data_DSCF/256_R12_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.579919 1.06904 0.952381 0.485927 0.966667 9.61429 9.94581
0.25 -0.329919 1.03871 0.865801 0.445926 0.948052 8.99567 9.48858
0.5 -0.0799195 1.00924 0.816327 0.406341 0.922449 8.4449 9.15487
0.75 0.170081 0.980609 0.719424 0.358299 0.841727 7.66906 9.11111
1 0.420081 0.952787 0.606061 0.294102 0.793939 6.65152 8.37786
1.25 0.670081 0.925755 0.488998 0.233802 0.716381 5.50856 7.68942
1.5 0.920081 0.899489 0.35524 0.157543 0.623446 4.32327 6.93447
1.75 1.17008 0.873969 0.233372 0.108747 0.466744 3.021 6.4725
2 1.42008 0.849173 0.143885 0.0671184 0.377698 1.97266 5.22286
2.25 1.67008 0.82508 0.0803859 0.0369416 0.270096 1.21383 4.49405
2.5 1.92008 0.801671 0.0452694 0.0193203 0.190358 0.738117 3.87753
2.75 2.17008 0.778926 0.0189125 0.00836711 0.110165 0.349504 3.17253
3 2.42008 0.756826 0.00843917 0.00361641 0.0684417 0.183088 2.67509
3.25 2.67008 0.735353 0.0032096 0.00125404 0.0385473 0.0866432 2.24771
3.5 2.92008 0.71449 0.00110062 0.000461329 0.0201469 0.0385714 1.9145
3.75 3.17008 0.694218 0.000358 0.000133339 0.010108 0.01682 1.66403
4 3.42008 0.674522 0.000108 3.80714e-05 0.004736 0.007156 1.51098
4.25 3.67008 0.655384 3.2e-05 1.0875e-05 0.002144 0.00298 1.38993

==> figures/data_DSCF/256_R12_16_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.579919 1.06904 0.930233 0.484842 0.976744 15.0837 15.4429
0.25 -0.329919 1.03871 0.892857 0.451212 0.955357 14.5938 15.2757
0.5 -0.0799195 1.00924 0.727273 0.359318 0.883636 12.1418 13.7407
0.75 0.170081 0.980609 0.687285 0.342047 0.835052 11.7354 14.0535
1 0.420081 0.952787 0.543478 0.267105 0.777174 9.70924 12.493
1.25 0.670081 0.925755 0.438596 0.208921 0.725877 8.13596 11.2085
1.5 0.920081 0.899489 0.343643 0.163353 0.608247 6.38316 10.4944
1.75 1.17008 0.873969 0.220507 0.102989 0.46086 4.20948 9.13397
2 1.42008 0.849173 0.126984 0.0588039 0.35619 2.61016 7.32799
2.25 1.67008 0.82508 0.075643 0.0333606 0.258321 1.64675 6.37482
2.5 1.92008 0.801671 0.0356506 0.0161669 0.175223 0.877362 5.00712
2.75 2.17008 0.778926 0.0177573 0.00785442 0.108763 0.460091 4.2302
3 2.42008 0.756826 0.00747971 0.00318689 0.0692621 0.224616 3.24298
3.25 2.67008 0.735353 0.00296331 0.00120861 0.0385972 0.103049 2.66987
3.5 2.92008 0.71449 0.00101886 0.000396857 0.0209682 0.0448708 2.13994
3.75 3.17008 0.694218 0.000374 0.000142589 0.010238 0.019804 1.93436
4 3.42008 0.674522 0.000116 3.58214e-05 0.004684 0.007922 1.69129
4.25 3.67008 0.655384 3e-05 1.02143e-05 0.002056 0.002974 1.4465

==> figures/data_DSCF/256_R12_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.579919 1.06904 0.943396 0.476584 0.966981 19.1085 19.761
0.25 -0.329919 1.03871 0.83682 0.432008 0.945607 17.4937 18.5
0.5 -0.0799195 1.00924 0.8 0.398179 0.916 16.504 18.0175
0.75 0.170081 0.980609 0.677966 0.334504 0.844068 14.4542 17.1245
1 0.420081 0.952787 0.598802 0.286891 0.805389 12.9701 16.1041
1.25 0.670081 0.925755 0.462963 0.219721 0.719907 10.3218 14.3376
1.5 0.920081 0.899489 0.336134 0.14949 0.610084 7.82353 12.8237
1.75 1.17008 0.873969 0.22779 0.106533 0.46697 5.34624 11.4488
2 1.42008 0.849173 0.138696 0.0648281 0.375173 3.44105 9.1719
2.25 1.67008 0.82508 0.0769231 0.0356216 0.271923 1.99423 7.3338
2.5 1.92008 0.801671 0.0406339 0.017654 0.187932 1.13308 6.02919
2.75 2.17008 0.778926 0.0188271 0.00845285 0.111268 0.547021 4.91624
3 2.42008 0.756826 0.00796464 0.0033871 0.0683764 0.260961 3.81654
3.25 2.67008 0.735353 0.00309741 0.00123067 0.0384544 0.117237 3.04873
3.5 2.92008 0.71449 0.00110315 0.000458447 0.0200608 0.0498348 2.48419
3.75 3.17008 0.694218 0.000342 0.000131339 0.010098 0.020268 2.00713
4 3.42008 0.674522 9.4e-05 3.38929e-05 0.004728 0.008108 1.71489

==> figures/data_DSCF/256_R12_16_8.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.579919 1.06904 0.952381 0.492985 0.97619 7.71905 7.90732
0.25 -0.329919 1.03871 0.862069 0.439694 0.922414 7.03448 7.62617
0.5 -0.0799195 1.00924 0.829876 0.415271 0.925311 6.90456 7.46188
0.75 0.170081 0.980609 0.729927 0.367473 0.854015 6.20803 7.26923
1 0.420081 0.952787 0.60423 0.295803 0.785498 5.27795 6.71923
1.25 0.670081 0.925755 0.46729 0.225864 0.670561 4.29673 6.40767
1.5 0.920081 0.899489 0.330579 0.151476 0.58843 3.25289 5.52809
1.75 1.17008 0.873969 0.255754 0.117499 0.502558 2.70972 5.39186
2 1.42008 0.849173 0.150376 0.066924 0.36391 1.66316 4.57025
2.25 1.67008 0.82508 0.0770119 0.0345247 0.251059 0.968425 3.85736
2.5 1.92008 0.801671 0.0357334 0.0155393 0.17563 0.548151 3.12106
2.75 2.17008 0.778926 0.0220313 0.00932199 0.120071 0.350958 2.92294
3 2.42008 0.756826 0.00957488 0.00396887 0.0731999 0.175172 2.39307
3.25 2.67008 0.735353 0.00391351 0.00159126 0.0400939 0.0861951 2.14983
3.5 2.92008 0.71449 0.00109098 0.000445839 0.0206631 0.0357895 1.73205
3.75 3.17008 0.694218 0.000384 0.000141696 0.01017 0.016196 1.59253
4 3.42008 0.674522 0.000118 4.0875e-05 0.004744 0.006938 1.46248
4.25 3.67008 0.655384 4.6e-05 1.81071e-05 0.002126 0.003008 1.41486

==> figures/data_DSCF/256_R34_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 1.38303 0.852803 0.995025 0.499491 1 9.96517 9.96517
0.25 1.63303 0.828607 1 0.486534 1 10 10
0.5 1.88303 0.805098 0.990099 0.485374 0.99505 9.90594 9.95522
0.75 2.13303 0.782256 0.980392 0.470616 0.995098 9.86765 9.91626
1 2.38303 0.760061 0.956938 0.457264 0.980861 9.70813 9.89756
1.25 2.63303 0.738497 0.947867 0.436396 0.985782 9.65877 9.79808
1.5 2.88303 0.717544 0.862069 0.396184 0.931034 8.90517 9.56481
1.75 3.13303 0.697186 0.757576 0.338757 0.878788 7.98864 9.09052
2 3.38303 0.677405 0.636943 0.277577 0.799363 6.8121 8.52191
2.25 3.63303 0.658186 0.451467 0.186756 0.679458 5.24153 7.71429
2.5 3.88303 0.639512 0.328947 0.139055 0.5625 3.99013 7.09357
2.75 4.13303 0.621368 0.210748 0.0867061 0.459431 2.77555 6.04128
3 4.38303 0.603738 0.119403 0.048287 0.309851 1.65493 5.34104
3.25 4.63303 0.586609 0.0591541 0.0226432 0.209406 0.924283 4.41384
3.5 4.88303 0.569966 0.0264096 0.0103215 0.127162 0.453585 3.56698
3.75 5.13303 0.553795 0.00888021 0.00327458 0.0697984 0.189326 2.71247
4 5.38303 0.538082 0.00375876 0.0013507 0.037193 0.0895525 2.40778
4.25 5.63303 0.522816 0.0012048 0.000406245 0.0183432 0.036114 1.9688
4.5 5.88303 0.507982 0.000342 0.00011017 0.008096 0.013904 1.71739
4.75 6.13303 0.49357 0.00012 3.66364e-05 0.003434 0.00538 1.56669
5 6.38303 0.479566 2.8e-05 7.79545e-06 0.001406 0.001968 1.39972

==> figures/data_DSCF/256_R34_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 1.38303 0.852803 0.995025 0.503138 1 19.9154 19.9154
0.25 1.63303 0.828607 1 0.489659 1 20 20
0.5 1.88303 0.805098 0.990099 0.485739 0.99505 19.8069 19.9055
0.75 2.13303 0.782256 0.980392 0.473819 0.995098 19.6716 19.7685
1 2.38303 0.760061 0.956938 0.451908 0.980861 19.2297 19.6049
1.25 2.63303 0.738497 0.930233 0.437289 0.986047 19.0651 19.3349
1.5 2.88303 0.717544 0.847458 0.386821 0.927966 17.4322 18.7854
1.75 3.13303 0.697186 0.732601 0.336684 0.886447 15.5531 17.5455
2 3.38303 0.677405 0.58651 0.266895 0.800587 12.61 15.7509
2.25 3.63303 0.658186 0.430108 0.185545 0.688172 9.83226 14.2875
2.5 3.88303 0.639512 0.31348 0.129364 0.565831 7.22884 12.7756
2.75 4.13303 0.621368 0.183655 0.0756532 0.449954 4.62351 10.2755
3 4.38303 0.603738 0.116279 0.048748 0.312791 2.89826 9.2658
3.25 4.63303 0.586609 0.0521512 0.0202368 0.21721 1.45606 6.70348
3.5 4.88303 0.569966 0.0258465 0.0100779 0.12458 0.714526 5.73548
3.75 5.13303 0.553795 0.00867077 0.00320991 0.0694095 0.277031 3.99126
4 5.38303 0.538082 0.00366562 0.00134326 0.0372061 0.126867 3.40985
4.25 5.63303 0.522816 0.0011973 0.000417659 0.0184144 0.0484486 2.63101
4.5 5.88303 0.507982 0.000344 0.000112455 0.008064 0.017318 2.14757
4.75 6.13303 0.49357 0.000116 3.37955e-05 0.003438 0.006528 1.89878
5 6.38303 0.479566 2.6e-05 6.14773e-06 0.001402 0.002206 1.57347

==> figures/data_DSCF/256_R35_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 0.326691 0.963087 0.995025 0.499964 1 9.96517 9.96517
0.25 0.576691 0.935762 0.97561 0.492259 0.990244 9.82439 9.92118
0.5 0.826691 0.909213 0.930233 0.457904 0.976744 9.44651 9.67143
0.75 1.07669 0.883416 0.858369 0.40163 0.93133 8.88412 9.53917
1 1.32669 0.858352 0.806452 0.377045 0.887097 8.39113 9.45909
1.25 1.57669 0.833999 0.649351 0.294584 0.824675 7.04221 8.53937
1.5 1.82669 0.810337 0.502513 0.225639 0.726131 5.84925 8.05536
1.75 2.07669 0.787346 0.333333 0.147669 0.608333 4.15167 6.82466
2 2.32669 0.765007 0.234192 0.0993619 0.478923 3.02225 6.31051
2.25 2.57669 0.743302 0.159363 0.0664068 0.379283 2.12829 5.61134
2.5 2.82669 0.722213 0.097371 0.0399962 0.270691 1.38754 5.1259
2.75 3.07669 0.701723 0.0397614 0.0156885 0.175746 0.681909 3.88009
3 3.32669 0.681813 0.0193461 0.00745456 0.10563 0.353937 3.35073
3.25 3.57669 0.662469 0.00731689 0.00274437 0.0601083 0.16035 2.66768
3.5 3.82669 0.643673 0.00266802 0.000927136 0.031496 0.0699421 2.22067
3.75 4.07669 0.625411 0.000939942 0.000303881 0.0162093 0.0305387 1.88402
4 4.32669 0.607667 0.000272 8.39565e-05 0.0079 0.012628 1.59848
4.25 4.57669 0.590426 8.4e-05 2.52609e-05 0.00366 0.00516 1.40984

==> figures/data_DSCF/256_R35_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 0.326691 0.963087 0.995025 0.495782 1 19.9154 19.9154
0.25 0.576691 0.935762 0.956938 0.482283 0.990431 19.4785 19.6667
0.5 0.826691 0.909213 0.909091 0.442951 0.977273 18.6864 19.1209
0.75 1.07669 0.883416 0.829876 0.385411 0.93361 17.2199 18.4444
1 1.32669 0.858352 0.766284 0.368843 0.89272 16.387 18.3562
1.25 1.57669 0.833999 0.630915 0.291135 0.817035 13.5205 16.5483
1.5 1.82669 0.810337 0.475059 0.2182 0.726841 10.6508 14.6536
1.75 2.07669 0.787346 0.320513 0.136682 0.605769 7.41026 12.2328
2 2.32669 0.765007 0.221976 0.0941868 0.477248 5.34517 11.2
2.25 2.57669 0.743302 0.136519 0.0580798 0.369966 3.50444 9.47232
2.5 2.82669 0.722213 0.0878349 0.0349494 0.270531 2.31357 8.55195
2.75 3.07669 0.701723 0.0350447 0.0140953 0.170492 1.01665 5.963
3 3.32669 0.681813 0.0175439 0.00689741 0.106404 0.532281 5.00247
3.25 3.57669 0.662469 0.00684674 0.00263475 0.0601143 0.229434 3.81663
3.5 3.82669 0.643673 0.00249355 0.000909513 0.0314436 0.094281 2.99841
3.75 4.07669 0.625411 0.000868542 0.00027658 0.0161809 0.0390062 2.41063
4 4.32669 0.607667 0.000266 8.14058e-05 0.007874 0.015294 1.94234
4.25 4.57669 0.590426 8.6e-05 2.56522e-05 0.003696 0.006058 1.63907

==> figures/data_DSCF/512_R12_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.280287 1.0328 0.980392 0.490441 0.995098 9.82353 9.87192
0.25 -0.0302872 1.00349 0.952381 0.469583 0.971429 9.57619 9.85784
0.5 0.219713 0.975022 0.917431 0.426357 0.96789 9.40367 9.71564
0.75 0.469713 0.947359 0.826446 0.382696 0.933884 8.63223 9.24336
1 0.719713 0.92048 0.623053 0.278712 0.816199 6.80997 8.34351
1.25 0.969713 0.894364 0.43573 0.192021 0.673203 5.10458 7.58252
1.5 1.21971 0.868989 0.275103 0.111996 0.532325 3.44567 6.47287
1.75 1.46971 0.844334 0.18797 0.076257 0.429511 2.5094 5.84245
2 1.71971 0.820379 0.0777001 0.0314184 0.251748 1.11772 4.43981
2.25 1.96971 0.797103 0.0246792 0.0096912 0.147088 0.477048 3.24329
2.5 2.21971 0.774487 0.0116543 0.00435241 0.0861838 0.24544 2.84787
2.75 2.46971 0.752514 0.00334314 0.00103853 0.0414382 0.0949619 2.29165
3 2.71971 0.731163 0.000993537 0.000292452 0.019528 0.0366764 1.87815
3.25 2.96971 0.710419 0.000276 7.215e-05 0.009408 0.015126 1.60778
3.5 3.21971 0.690263 8.8e-05 2.3425e-05 0.003788 0.005502 1.45248

==> figures/data_DSCF/512_R12_16_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip avg_all
0 -0.280287 1.0328 0.970874 0.485943 0.990291 15.6214 15.7745 16.62
0.25 -0.0302872 1.00349 0.921659 0.440918 0.958525 14.9585 15.6058 15.95
0.5 0.219713 0.975022 0.877193 0.413633 0.925439 14.307 15.4597 15.30 
0.75 0.469713 0.947359 0.75188 0.356234 0.879699 12.5038 14.2137 13.50
1 0.719713 0.92048 0.576369 0.257925 0.740634 9.89625 13.3619 10.89
1.25 0.969713 0.894364 0.429185 0.186731 0.682403 7.94421 11.6415 8.94
1.5 1.21971 0.868989 0.268456 0.114491 0.547651 5.29128 9.66176 6.29
1.75 1.46971 0.844334 0.149031 0.0602521 0.363636 2.96572 8.15574 3.96
2 1.71971 0.820379 0.0685401 0.0270591 0.243317 1.5401 6.32958 2.54
2.25 1.96971 0.797103 0.0271739 0.0104014 0.15462 0.698234 4.51582 1.69
2.5 2.21971 0.774487 0.00907894 0.00320335 0.0824368 0.27777 3.36949 1.27
2.75 2.46971 0.752514 0.00311716 0.00101899 0.0432817 0.1156 2.67087 1.11
3 2.71971 0.731163 0.000857398 0.000260274 0.0203846 0.041901 2.05552 1.04
3.25 2.96971 0.710419 0.00028 7.49667e-05 0.009136 0.016792 1.838 1.016
3.5 3.21971 0.690263 7.6e-05 1.64667e-05 0.003906 0.006174 1.58065 1.0061

==> figures/data_DSCF/512_R12_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.280287 1.0328 0.980392 0.486581 0.995098 19.6275 19.7241
0.25 -0.0302872 1.00349 0.947867 0.45703 0.971564 19.1043 19.6634
0.5 0.219713 0.975022 0.900901 0.424118 0.968468 18.4234 19.0233
0.75 0.469713 0.947359 0.816327 0.379643 0.930612 16.8449 18.1009
1 0.719713 0.92048 0.57971 0.261606 0.802899 12.513 15.5848
1.25 0.969713 0.894364 0.392157 0.171446 0.662745 9.10784 13.7426
1.5 1.21971 0.868989 0.274348 0.114735 0.544582 6.50343 11.9421
1.75 1.46971 0.844334 0.168776 0.0689873 0.41519 4.12405 9.93293
2 1.71971 0.820379 0.0710732 0.0286721 0.252665 1.83511 7.26301
2.25 1.96971 0.797103 0.0237982 0.00946623 0.148858 0.730723 4.90887
2.5 2.21971 0.774487 0.0109027 0.00417712 0.0850959 0.354176 4.16208
2.75 2.46971 0.752514 0.00310747 0.0010331 0.0413915 0.125324 3.02778
3 2.71971 0.731163 0.000967057 0.000295093 0.0196409 0.0466557 2.37543
3.25 2.96971 0.710419 0.000262 6.76083e-05 0.009384 0.017728 1.88917
3.5 3.21971 0.690263 7.8e-05 2.36e-05 0.00378 0.006316 1.6709

==> figures/data_DSCF/512_R12_16_8.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip
0 -0.280287 1.0328 0.980392 0.488154 0.995098 7.87255 7.91133
0.25 -0.0302872 1.00349 0.961538 0.465805 0.990385 7.81731 7.8932
0.5 0.219713 0.975022 0.896861 0.426588 0.955157 7.35874 7.70423
0.75 0.469713 0.947359 0.766284 0.353448 0.877395 6.43678 7.33624
1 0.719713 0.92048 0.60423 0.274119 0.76435 5.22356 6.83399
1.25 0.969713 0.894364 0.479616 0.203787 0.697842 4.43405 6.35395
1.5 1.21971 0.868989 0.3003 0.122573 0.515015 2.92192 5.67347
1.75 1.46971 0.844334 0.157356 0.0639785 0.38631 1.77419 4.59267
2 1.71971 0.820379 0.0674309 0.0260339 0.230276 0.858732 3.72914
2.25 1.96971 0.797103 0.030567 0.0113314 0.155433 0.469662 3.02163
2.5 2.21971 0.774487 0.0117323 0.00425637 0.0836511 0.220567 2.63675
2.75 2.46971 0.752514 0.00349333 0.00122478 0.0420422 0.0857263 2.03905
3 2.71971 0.731163 0.00108614 0.000328354 0.0200991 0.035267 1.75466
3.25 2.96971 0.710419 0.000284 7.83083e-05 0.009002 0.013804 1.53344
3.5 3.21971 0.690263 7.4e-05 1.84417e-05 0.003942 0.005436 1.379

==> figures/data_DSCF/512_R34_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
1 2.57608 0.743355 1 0.471821 1 10 10
1.25 2.82608 0.722264 0.985222 0.459601 0.995074 9.90148 9.9505
1.5 3.07608 0.701772 0.930233 0.418137 0.981395 9.59535 9.77725
1.75 3.32608 0.681861 0.858369 0.371525 0.948498 8.93991 9.42534
2 3.57608 0.662516 0.673401 0.289745 0.818182 7.16498 8.7572
2.25 3.82608 0.643719 0.526316 0.217599 0.705263 5.82895 8.26493
2.5 4.07608 0.625455 0.325733 0.132271 0.543974 3.81922 7.02096
2.75 4.32608 0.60771 0.176367 0.0683206 0.396825 2.32187 5.85111
3 4.57608 0.590468 0.0695169 0.0253368 0.233577 1.03997 4.45238
3.25 4.82608 0.573715 0.0267559 0.00943217 0.126689 0.460736 3.63675
3.5 5.07608 0.557437 0.00721943 0.00233955 0.0625925 0.167022 2.6684
3.75 5.32608 0.541622 0.00192756 0.000552708 0.0270822 0.0570655 2.10712
4 5.57608 0.526255 0.000616979 0.000174951 0.0110902 0.0208138 1.87677
4.25 5.82608 0.511324 0.00013 3.41196e-05 0.004096 0.00649 1.58447
4.5 6.07608 0.496817 2e-05 3.7663e-06 0.00144 0.001908 1.325

==> figures/data_DSCF/512_R34_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
1 2.57608 0.743355 1 0.474212 1 20 20
1.25 2.82608 0.722264 0.985222 0.459065 0.995074 19.7537 19.8515
1.5 3.07608 0.701772 0.930233 0.422561 0.981395 18.8977 19.2559
1.75 3.32608 0.681861 0.840336 0.367316 0.94958 17.4664 18.3938
2 3.57608 0.662516 0.653595 0.285806 0.823529 13.8889 16.8651
2.25 3.82608 0.643719 0.4914 0.206195 0.717445 10.9558 15.2705
2.5 4.07608 0.625455 0.312989 0.12426 0.533646 7.01878 13.1525
2.75 4.32608 0.60771 0.159363 0.0616101 0.390438 3.92749 10.0592
3 4.57608 0.590468 0.0610314 0.0225087 0.237412 1.70156 7.1671
3.25 4.82608 0.573715 0.0260552 0.00932997 0.125717 0.730328 5.80933
3.5 5.07608 0.557437 0.00692449 0.00230578 0.0628744 0.236021 3.75385
3.75 5.32608 0.541622 0.00188936 0.000576101 0.0273201 0.0765946 2.8036
4 5.57608 0.526255 0.000591272 0.000166633 0.0110095 0.0266811 2.42347
4.25 5.82608 0.511324 0.000122 2.95761e-05 0.004108 0.00764 1.85979
4.5 6.07608 0.496817 2e-05 4.96739e-06 0.001446 0.002124 1.46888

==> figures/data_DSCF/512_R35_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 0.571429 0.936329 0.995025 0.494769 1 9.9801 9.9801
0.25 0.821429 0.909764 0.995025 0.487153 1 9.9602 9.9602
0.5 1.07143 0.883952 0.985222 0.46847 0.995074 9.867 9.91584
0.75 1.32143 0.858872 0.943396 0.442152 0.957547 9.49057 9.91133
1 1.57143 0.834504 0.862069 0.379059 0.931034 8.89655 9.55556
1.25 1.82143 0.810828 0.680272 0.294765 0.819728 7.27551 8.87552
1.5 2.07143 0.787823 0.516796 0.220284 0.718346 5.80103 8.07554
1.75 2.32143 0.765471 0.314961 0.123919 0.544882 3.77953 6.93642
2 2.57143 0.743753 0.17331 0.0717724 0.392548 2.34749 5.98013
2.25 2.82143 0.722651 0.0815993 0.029482 0.25663 1.23582 4.81558
2.5 3.07143 0.702148 0.0301523 0.0102172 0.141263 0.517413 3.66275
2.75 3.32143 0.682226 0.0123274 0.00388271 0.077786 0.235762 3.0309
3 3.57143 0.66287 0.00368141 0.000984525 0.0374399 0.0887404 2.37021
3.25 3.82143 0.644063 0.000923237 0.000242002 0.0171953 0.0317871 1.84859
3.5 4.07143 0.62579 0.00029 5.66164e-05 0.007556 0.01217 1.61064
3.75 4.32143 0.608035 8.6e-05 1.4363e-05 0.003488 0.004996 1.43234

==> figures/data_DSCF/512_R35_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 0.571429 0.936329 0.995025 0.491055 1 19.9303 19.9303
0.25 0.821429 0.909764 0.995025 0.490714 1 19.8905 19.8905
0.5 1.07143 0.883952 0.985222 0.463948 0.995074 19.7192 19.8168
0.75 1.32143 0.858872 0.943396 0.428405 0.957547 18.9245 19.7635
1 1.57143 0.834504 0.83682 0.370479 0.933054 17.3766 18.6233
1.25 1.82143 0.810828 0.657895 0.284663 0.819079 14.0066 17.1004
1.5 2.07143 0.787823 0.478469 0.205217 0.708134 10.5096 14.8412
1.75 2.32143 0.765471 0.294551 0.117382 0.536082 6.82474 12.7308
2 2.57143 0.743753 0.161421 0.0649386 0.39548 4.00969 10.1388
2.25 2.82143 0.722651 0.0690131 0.0247679 0.255694 1.94582 7.60999
2.5 3.07143 0.702148 0.0292869 0.0104008 0.143506 0.831015 5.79082
2.75 3.32143 0.682226 0.011458 0.00362439 0.0769407 0.344772 4.48101
3 3.57143 0.66287 0.00348973 0.000969177 0.0371133 0.123449 3.32628
3.25 3.82143 0.644063 0.000898481 0.000236651 0.01717 0.0407731 2.37467
3.5 4.07143 0.62579 0.000288 6.03151e-05 0.007618 0.01521 1.99659
3.75 4.32143 0.608035 8.4e-05 1.50685e-05 0.003482 0.00585 1.68007

==> figures/data_DSCFPERB/1024_R12_1010.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.137883 1.016 1 0.507631 1 10 10 1 10 10
0.25 0.112117 0.987175 0.985222 0.493991 0.995074 9.91626 9.96535 0.985222 9.85222 10
0.5 0.362117 0.959167 0.947867 0.474841 0.976303 9.5545 9.78641 0.947867 9.47867 10
0.75 0.612117 0.931953 0.847458 0.418039 0.911017 8.66525 9.51163 0.847458 8.47458 10
1 0.862117 0.905512 0.689655 0.333482 0.851724 7.44138 8.73684 0.689655 6.87931 9.975
1.25 1.11212 0.879821 0.457666 0.217848 0.686499 5.24027 7.63333 0.457666 4.57666 10
1.5 1.36212 0.854858 0.229358 0.106887 0.458716 2.97821 6.4925 0.231651 2.30734 9.9604
1.75 1.61212 0.830604 0.0948317 0.042051 0.300616 1.48364 4.93533 0.102418 0.982456 9.59259
2 1.86212 0.807038 0.0247097 0.00980341 0.158018 0.547443 3.46443 0.0301458 0.274154 9.09426
2.25 2.11212 0.784141 0.0049186 0.00178012 0.065983 0.172053 2.60753 0.00681226 0.05831 8.55957
2.5 2.36212 0.761893 0.000920827 0.000288176 0.0261837 0.0542874 2.07333 0.00168051 0.0127535 7.58904
2.75 2.61212 0.740277 0.000154 3.57742e-05 0.00922 0.015746 1.70781 0.000324 0.00234 7.22222
3 2.86212 0.719274 3.6e-05 5.79839e-06 0.003042 0.004508 1.48192 5.2e-05 0.000436 8.38462

==> figures/data_DSCFPERB/1024_R12_88.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb avg_all
0 -0.137883 1.016 0.995025 0.500923 1 7.99502 7.99502 0.995025 7.9602 8 16.95522
0.25 0.112117 0.987175 0.990099 0.50023 0.99505 7.9604 8 0.990099 7.92079 8 16.88119
0.5 0.362117 0.959167 0.956938 0.480504 0.980861 7.7177 7.86829 0.956938 7.6555 8 16.3732
0.75 0.612117 0.931953 0.813008 0.39948 0.943089 6.9878 7.40948 0.813008 6.50407 8 14.49187
1 0.862117 0.905512 0.677966 0.329388 0.810169 5.8 7.159 0.677966 5.42373 8 12.22373
1.25 1.11212 0.879821 0.503778 0.236903 0.700252 4.66499 6.66187 0.513854 4.08312 7.94608 9.74811
1.5 1.36212 0.854858 0.224467 0.104766 0.452301 2.30527 5.09677 0.227834 1.8092 7.94089 5.11447
1.75 1.61212 0.830604 0.0822368 0.0348255 0.270148 1.09868 4.06697 0.0888158 0.684211 7.7037 2.782891
2 1.86212 0.807038 0.0217604 0.00864735 0.147318 0.439125 2.9808 0.0278533 0.20161 7.23828 1.640735
2.25 2.11212 0.784141 0.00564477 0.00201072 0.0676244 0.161384 2.38648 0.00773334 0.0531456 6.87226 1.2145296
2.5 2.36212 0.761893 0.00101126 0.000312612 0.0263887 0.0512504 1.94213 0.00172419 0.0107699 6.24633 1.0620203
2.75 2.61212 0.740277 0.000196 4.34637e-05 0.009146 0.014952 1.63481 0.000334 0.00208 6.22754 1.017032
3 2.86212 0.719274 4e-05 8.1371e-06 0.003166 0.00478 1.50979 8.6e-05 0.000482 5.60465 1.005262


==> figures/data_DSCFPERB/1024_R12_8_55.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.137883 1.016 1 0.507389 1 8 8 1 54.965 54.965
0.25 0.112117 0.987175 0.985222 0.498212 0.995074 7.94581 7.98515 0.985222 54.1872 55
0.5 0.362117 0.959167 0.938967 0.471803 0.976526 7.62911 7.8125 0.943662 51.5352 54.6119
0.75 0.612117 0.931953 0.851064 0.424631 0.914894 7 7.65116 0.851064 46.8085 55
1 0.862117 0.905512 0.701754 0.343966 0.85614 6.05614 7.07377 0.705263 38.6 54.7313
1.25 1.11212 0.879821 0.440529 0.211192 0.678414 4.26652 6.28896 0.45815 24.6982 53.9087
1.5 1.36212 0.854858 0.217628 0.0991523 0.466812 2.53536 5.43124 0.242655 12.6181 52
1.75 1.61212 0.830604 0.0732601 0.0322728 0.291209 1.23407 4.23774 0.10293 4.64542 45.1317
2 1.86212 0.807038 0.0154548 0.0065516 0.155784 0.480875 3.08681 0.0303686 1.09512 36.0611
2.25 2.11212 0.784141 0.00215999 0.00081949 0.0659229 0.157604 2.39073 0.00747357 0.205167 27.4523
2.5 2.36212 0.761893 0.000266 8.19355e-05 0.026164 0.050002 1.9111 0.001654 0.033874 20.48
2.75 2.61212 0.740277 4.03486e-05 8.83521e-06 0.00928986 0.0152116 1.63744 0.000336911 0.00565748 16.7922
3 2.86212 0.719274 9.5e-06 1.26875e-06 0.0030806 0.0045244 1.46867 6.99e-05 0.0012078 17.279
3.25 3.11212 0.698866 2.1e-06 1.79234e-07 0.0010158 0.0013541 1.33304 1.35e-05 0.0002273 16.837
3.5 3.36212 0.679038 6e-07 1.06452e-07 0.0003277 0.0004105 1.25267 3.1e-06 6.28e-05 20.2581

==> figures/data_DSCFPERB/1024_R34_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
1.25 2.91948 0.714539 1 0.483118 1 10 10 1 10 10
1.5 3.16948 0.694266 0.985222 0.47818 0.995074 9.867 9.91584 0.985222 9.82759 9.975
1.75 3.41948 0.674569 0.961538 0.450657 0.990385 9.82212 9.91748 0.966346 9.65865 9.99502
2 3.66948 0.65543 0.854701 0.392623 0.931624 8.74359 9.38532 0.854701 8.54701 10
2.25 3.91948 0.636834 0.606061 0.264487 0.775758 6.78485 8.74609 0.630303 6.18788 9.81731
2.5 4.16948 0.618765 0.326264 0.134133 0.587276 4.09788 6.97778 0.347471 3.38336 9.73709
2.75 4.41948 0.60121 0.12747 0.0487995 0.356915 2.02613 5.67679 0.148502 1.38751 9.34335
3 4.66948 0.584152 0.035791 0.0127612 0.187187 0.737115 3.93786 0.0445598 0.398175 8.93574
3.25 4.91948 0.567579 0.00591663 0.00158412 0.0778037 0.212171 2.727 0.00917078 0.0746383 8.13871
3.5 5.16948 0.551475 0.00121321 0.000245933 0.0304152 0.0633477 2.08277 0.00212918 0.0160326 7.52991
3.75 5.41948 0.535829 0.00022 3.61223e-05 0.011494 0.019206 1.67096 0.00043 0.003136 7.29302
4 5.66948 0.520626 5.8e-05 5.78723e-06 0.004132 0.006136 1.485 0.000104 0.000766 7.36538

==> figures/data_DSCFPERB/1024_R35_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 0.681569 0.924531 1 0.505977 1 10 10 1 10 10
0.25 0.931569 0.8983 1 0.500309 1 10 10 1 10 10
0.5 1.18157 0.872814 0.995025 0.495926 0.995025 9.95025 10 0.995025 9.95025 10
0.75 1.43157 0.84805 0.995025 0.494622 1 9.95522 9.95522 0.995025 9.95025 10
1 1.68157 0.823989 0.930233 0.457608 0.953488 9.42791 9.8878 0.930233 9.30233 10
1.25 1.93157 0.800611 0.77821 0.375262 0.875486 8.3035 9.48444 0.789883 7.8249 9.9064
1.5 2.18157 0.777896 0.638978 0.298005 0.776358 6.94888 8.95062 0.642173 6.41214 9.98507
1.75 2.43157 0.755826 0.321543 0.148074 0.567524 4.01125 7.06799 0.33119 3.25563 9.8301
2 2.68157 0.734381 0.143062 0.0587281 0.377682 2.12518 5.62689 0.155222 1.50501 9.69585
2.25 2.93157 0.713545 0.0404694 0.016253 0.183124 0.780251 4.26077 0.0493727 0.447794 9.06967
2.5 3.18157 0.693301 0.00799488 0.00299368 0.092141 0.264311 2.86855 0.0118724 0.0966182 8.13805
2.75 3.43157 0.67363 0.00145003 0.000459968 0.0325387 0.0730381 2.24465 0.00261731 0.0197784 7.55679
3 3.68157 0.654518 0.000214 5.16294e-05 0.010998 0.01988 1.8076 0.000468 0.003212 6.86325
3.25 3.93157 0.635948 1.8e-05 4.32721e-06 0.003134 0.004748 1.515 6.2e-05 0.000406 6.54839

==> figures/data_DSCFPERB/2048_R12_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0.25 0.181606 0.979309 1 0.501548 1 10 10 1 10 10
0.5 0.431606 0.951524 0.990099 0.49474 0.99505 9.87624 9.92537 0.985149 9.85149 10
0.75 0.681606 0.924527 0.947867 0.469566 0.976303 9.6019 9.83495 0.947867 9.47867 10
1 0.931606 0.898297 0.784314 0.384983 0.882353 8.21961 9.31556 0.784314 7.84314 10
1.25 1.18161 0.87281 0.437637 0.211972 0.678337 5.20788 7.67742 0.437637 4.36761 9.98
1.5 1.43161 0.848047 0.162999 0.0753119 0.414833 2.28606 5.51081 0.165444 1.63325 9.87192
1.75 1.68161 0.823986 0.0362845 0.0161601 0.189768 0.693215 3.65296 0.0380987 0.37373 9.80952
2 1.93161 0.800608 0.00604613 0.00245498 0.0711932 0.189516 2.662 0.00816228 0.0700747 8.58519
2.25 2.18161 0.777893 0.000629277 0.000213399 0.0203225 0.0408118 2.00821 0.00111067 0.00865256 7.79037
2.5 2.43161 0.755822 3.4e-05 8.59921e-06 0.00506 0.00825 1.63043 9.4e-05 0.000554 5.89362

==> figures/data_DSCFPERB/2048_R12_88.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.0683942 1.00791 1 0.501429 1 8 8 1 8 8
0.25 0.181606 0.979309 1 0.499489 1 8 8 1 8 8
0.5 0.431606 0.951524 0.990099 0.494696 1 7.93069 7.93069 0.990099 7.92079 8
0.75 0.681606 0.924527 0.943396 0.466523 0.971698 7.65094 7.87379 0.943396 7.54717 8
1 0.931606 0.898297 0.78125 0.379379 0.890625 6.61328 7.42544 0.78125 6.25 8
1.25 1.18161 0.87281 0.420168 0.198398 0.642857 3.97899 6.18954 0.420168 3.36134 8
1.5 1.43161 0.848047 0.195695 0.0891275 0.40411 2.03229 5.02906 0.196673 1.56751 7.97015
1.75 1.68161 0.823986 0.0359518 0.0151855 0.181557 0.593385 3.26832 0.038828 0.302355 7.78704
2 1.93161 0.800608 0.00684135 0.00243828 0.0659164 0.162995 2.47276 0.00838065 0.0622905 7.43265
2.25 2.18161 0.777893 0.000713152 0.00022136 0.0192801 0.035219 1.82671 0.00106616 0.00708873 6.64883
2.5 2.43161 0.755822 7.2e-05 1.4998e-05 0.004908 0.008004 1.63081 0.000156 0.00091 5.83333


==> figures/data_DSCFPERB/2048_R34_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
1.25 2.96544 0.710769 1 0.489099 1 10 10 1 10 10
1.5 3.21544 0.690603 0.995025 0.483235 1 9.9602 9.9602 0.995025 9.95025 10
1.75 3.46544 0.671009 0.985222 0.472349 1 9.89163 9.89163 0.985222 9.85222 10
2 3.71544 0.651971 0.892857 0.416424 0.950893 9.11607 9.58685 0.892857 8.92857 10
2.25 3.96544 0.633473 0.662252 0.293179 0.794702 7.19536 9.05417 0.668874 6.66887 9.9703
2.5 4.21544 0.6155 0.289855 0.113687 0.521739 3.63913 6.975 0.302899 2.97971 9.83732
2.75 4.46544 0.598037 0.0996512 0.0311315 0.300947 1.57299 5.22682 0.114599 1.09168 9.52609
3 4.71544 0.58107 0.0204834 0.00443088 0.133142 0.477468 3.58615 0.0269357 0.23771 8.8251
3.25 4.96544 0.564584 0.00405548 0.000511884 0.0576892 0.146991 2.54798 0.00638738 0.0509368 7.9746
3.5 5.21544 0.548565 0.000891742 6.19614e-05 0.0239076 0.0460005 1.9241 0.00154717 0.0120519 7.78963
3.75 5.46544 0.533001 0.000276 1.75487e-05 0.009688 0.016316 1.68415 0.000456 0.003538 7.75877
4 5.71544 0.517879 7.8e-05 4.26053e-06 0.00396 0.005872 1.48283 0.00013 0.001002 7.70769

==> figures/data_DSCFPERB/2048_R35_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0.75 1.48561 0.84279 1 0.493978 1 10 10 1 10 10
1 1.73561 0.818879 0.966184 0.473976 0.985507 9.7343 9.87745 0.966184 9.66184 10
1.25 1.98561 0.795645 0.823045 0.396066 0.921811 8.60082 9.33036 0.823045 8.23045 10
1.5 2.23561 0.773071 0.591716 0.276024 0.751479 6.45562 8.59055 0.594675 5.92012 9.95522
1.75 2.48561 0.751138 0.260417 0.111825 0.497396 3.3099 6.65445 0.266927 2.63542 9.87317
2 2.73561 0.729826 0.0791766 0.0306021 0.249406 1.2114 4.85714 0.0847189 0.820269 9.68224
2.25 2.98561 0.70912 0.0108331 0.00348949 0.0989059 0.292872 2.96112 0.0130538 0.117918 9.0332
2.5 3.23561 0.689001 0.00160576 0.000352617 0.0351821 0.0761931 2.16568 0.0027619 0.0210836 7.63372
2.75 3.48561 0.669452 0.000236 3.49678e-05 0.011372 0.020112 1.76855 0.000488 0.003424 7.01639
3 3.73561 0.650458 4.2e-05 3.90437e-06 0.003802 0.00583 1.5334 9.2e-05 0.000604 6.56522

==> figures/data_DSCFPERB/256_R12_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.579919 1.06904 0.938967 0.500503 0.967136 9.61972 9.9466 0.953052 9.51643 9.98522
0.25 -0.329919 1.03871 0.865801 0.457831 0.948052 8.99567 9.48858 0.865801 8.65801 10
0.5 -0.0799195 1.00924 0.809717 0.423655 0.923077 8.45749 9.16228 0.817814 8.1498 9.96535
0.75 0.170081 0.980609 0.682594 0.338829 0.832765 7.49147 8.9959 0.699659 6.91809 9.8878
1 0.420081 0.952787 0.60423 0.296828 0.803625 6.78852 8.44737 0.619335 6.10876 9.86341
1.25 0.670081 0.925755 0.464037 0.237902 0.721578 5.56148 7.7074 0.489559 4.76566 9.7346
1.5 0.920081 0.899489 0.330033 0.163013 0.607261 4.33663 7.1413 0.359736 3.4571 9.61009
1.75 1.17008 0.873969 0.208117 0.0991527 0.473465 3.04475 6.43077 0.238293 2.24662 9.42795
2 1.42008 0.849173 0.126263 0.0590503 0.378788 2.0322 5.365 0.149621 1.38131 9.23207
2.25 1.67008 0.82508 0.0620347 0.0281953 0.265199 1.21154 4.56842 0.0812655 0.710608 8.74427
2.5 1.92008 0.801671 0.0297752 0.0131755 0.183117 0.681852 3.72358 0.0410898 0.347774 8.46377
2.75 2.17008 0.778926 0.0120751 0.00499554 0.11417 0.354042 3.101 0.0189579 0.154139 8.13057
3 2.42008 0.756826 0.00461393 0.00182642 0.0704547 0.180935 2.56811 0.00772833 0.0613191 7.93433
3.25 2.67008 0.735353 0.0018455 0.000691566 0.0391245 0.0892851 2.28208 0.0033588 0.025597 7.62088
3.5 2.92008 0.71449 0.000513518 0.000174986 0.0201633 0.0377385 1.87164 0.0010296 0.00728426 7.07481
3.75 3.17008 0.694218 0.000176 5.29464e-05 0.010042 0.016776 1.67058 0.000364 0.002568 7.05495
4 3.42008 0.674522 4.4e-05 1.30357e-05 0.00474 0.007136 1.50549 0.000102 0.000676 6.62745

==> figures/data_DSCFPERB/256_R12_88.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.579919 1.06904 0.970874 0.529733 1 7.85437 7.85437 0.970874 7.76699 8
0.25 -0.329919 1.03871 0.884956 0.461046 0.964602 7.32743 7.59633 0.893805 7.11504 7.9604
0.5 -0.0799195 1.00924 0.787402 0.424142 0.897638 6.68504 7.44737 0.795276 6.32283 7.9505
0.75 0.170081 0.980609 0.724638 0.376229 0.869565 6.13043 7.05 0.724638 5.7971 8
1 0.420081 0.952787 0.571429 0.293418 0.794286 5.28 6.64748 0.605714 4.74286 7.83019
1.25 0.670081 0.925755 0.510204 0.256241 0.739796 4.78571 6.46897 0.530612 4.12245 7.76923
1.5 0.920081 0.899489 0.371747 0.183517 0.63197 3.86245 6.11176 0.401487 3.08922 7.69444
1.75 1.17008 0.873969 0.191205 0.0937244 0.478011 2.53155 5.296 0.23327 1.71893 7.36885
2 1.42008 0.849173 0.112233 0.0515472 0.350168 1.58025 4.51282 0.140292 1.02357 7.296
2.25 1.67008 0.82508 0.0736377 0.0351357 0.266568 1.06112 3.98066 0.0861561 0.639175 7.4188
2.5 1.92008 0.801671 0.02849 0.0125356 0.173219 0.567806 3.27796 0.0404558 0.275499 6.80986
2.75 2.17008 0.778926 0.0132767 0.00524429 0.10462 0.302841 2.89467 0.0200478 0.132103 6.5894
3 2.42008 0.756826 0.00454938 0.00168652 0.0716073 0.162504 2.26938 0.00750648 0.0496338 6.61212
3.25 2.67008 0.735353 0.00162824 0.000574536 0.0392243 0.0770646 1.96472 0.00275173 0.0170314 6.18935
3.5 2.92008 0.71449 0.000568838 0.000224897 0.0203059 0.0364249 1.79381 0.00119722 0.00741742 6.19553
3.75 3.17008 0.694218 0.000186 6.40714e-05 0.010186 0.015962 1.56705 0.00034 0.002102 6.18235


==> figures/data_DSCFPERB/256_R34_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 1.38303 0.852803 0.995025 0.501894 1 9.96517 9.96517 0.995025 9.95025 10
0.25 1.63303 0.828607 1 0.507188 1 10 10 1 10 10
0.5 1.88303 0.805098 0.990099 0.484727 0.99505 9.90594 9.95522 0.990099 9.90099 10
0.75 2.13303 0.782256 0.980392 0.491115 0.995098 9.86765 9.91626 0.980392 9.80392 10
1 2.38303 0.760061 0.956938 0.457074 0.980861 9.70813 9.89756 0.952153 9.52153 10
1.25 2.63303 0.738497 0.947867 0.455569 0.985782 9.65877 9.79808 0.947867 9.47867 10
1.5 2.88303 0.717544 0.840336 0.389252 0.928571 8.89076 9.57466 0.861345 8.4916 9.85854
1.75 3.13303 0.697186 0.732601 0.338162 0.886447 8.06227 9.09504 0.765568 7.51648 9.81818
2 3.38303 0.677405 0.569801 0.260441 0.794872 6.60684 8.31183 0.609687 5.94302 9.74766
2.25 3.63303 0.658186 0.424628 0.17996 0.696391 5.44374 7.81707 0.471338 4.49894 9.54505
2.5 3.88303 0.639512 0.295858 0.118444 0.573964 4.06361 7.0799 0.335799 3.1213 9.29515
2.75 4.13303 0.621368 0.169635 0.0679023 0.442748 2.71501 6.13218 0.206107 1.89907 9.21399
3 4.38303 0.603738 0.104384 0.04318 0.318894 1.72338 5.40426 0.129436 1.18685 9.16935
3.25 4.63303 0.586609 0.0443262 0.0162937 0.215204 0.962323 4.47168 0.0616135 0.525931 8.53597
3.5 4.88303 0.569966 0.0166611 0.00610213 0.122209 0.428191 3.50375 0.0240753 0.203599 8.45675
3.75 5.13303 0.553795 0.00576818 0.00192742 0.070689 0.192888 2.72868 0.0091714 0.0739192 8.05975
4 5.38303 0.538082 0.00252315 0.000808196 0.0377968 0.0916282 2.42423 0.0039235 0.0317665 8.09646
4.25 5.63303 0.522816 0.000604376 0.000171612 0.0180739 0.0348755 1.92961 0.00107277 0.00818929 7.6338
4.5 5.88303 0.507982 0.000206 5.64545e-05 0.00798 0.013908 1.74286 0.000366 0.002784 7.60656
4.75 6.13303 0.49357 4.4e-05 7.72727e-06 0.003472 0.00521 1.50058 9.4e-05 0.000686 7.29787

==> figures/data_DSCFPERB/256_R35_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 0.326691 0.963087 0.995025 0.513736 1 9.96517 9.96517 0.995025 9.95025 10
0.25 0.576691 0.935762 0.97561 0.521774 0.990244 9.82439 9.92118 0.97561 9.7561 10
0.5 0.826691 0.909213 0.925926 0.462695 0.976852 9.44907 9.67299 0.930556 9.29167 9.98507
0.75 1.07669 0.883416 0.847458 0.410956 0.932203 8.89831 9.54545 0.860169 8.5339 9.92118
1 1.32669 0.858352 0.784314 0.381898 0.890196 8.35294 9.38326 0.8 7.94118 9.92647
1.25 1.57669 0.833999 0.647249 0.308475 0.825243 7.12298 8.63137 0.660194 6.54693 9.91667
1.5 1.82669 0.810337 0.472813 0.218762 0.732861 5.87707 8.01935 0.501182 4.85816 9.6934
1.75 2.07669 0.787346 0.309119 0.131454 0.602782 4.15301 6.88974 0.335394 3.23493 9.64516
2 2.32669 0.765007 0.207469 0.091166 0.482365 3.07676 6.37849 0.241701 2.26141 9.35622
2.25 2.57669 0.743302 0.125 0.0522192 0.375625 2.12 5.64393 0.158125 1.41 8.917
2.5 2.82669 0.722213 0.0727008 0.0282664 0.262087 1.33551 5.0957 0.0916031 0.809887 8.84127
2.75 3.07669 0.701723 0.0288392 0.0107186 0.165249 0.647441 3.91798 0.0389329 0.334247 8.58519
3 3.32669 0.681813 0.0122994 0.00448036 0.107496 0.34592 3.21796 0.0175881 0.147961 8.41259
3.25 3.57669 0.662469 0.00442713 0.00145389 0.0586595 0.156477 2.66755 0.0073269 0.0571764 7.80363
3.5 3.82669 0.643673 0.00148372 0.000426033 0.0316256 0.0693715 2.19353 0.00259652 0.0195035 7.51143
3.75 4.07669 0.625411 0.000523854 0.000137948 0.0164464 0.0308707 1.87705 0.000984845 0.00739158 7.50532
4 4.32669 0.607667 0.00011 2.78986e-05 0.007882 0.01222 1.55037 0.000244 0.00166 6.80328
4.25 4.57669 0.590426 3e-05 6.28986e-06 0.003642 0.005206 1.42943 7.6e-05 0.000502 6.60526

==> figures/data_DSCFPERB/512_R12_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.280287 1.0328 0.980392 0.510212 0.995098 9.82353 9.87192 0.980392 9.80392 10
0.25 -0.0302872 1.00349 0.952381 0.485913 0.971429 9.57619 9.85784 0.952381 9.52381 10
0.5 0.219713 0.975022 0.913242 0.458714 0.968037 9.40639 9.71698 0.917808 9.14612 9.96517
0.75 0.469713 0.947359 0.813008 0.402947 0.934959 8.67073 9.27391 0.829268 8.2439 9.94118
1 0.719713 0.92048 0.60241 0.291466 0.801205 6.6506 8.30075 0.605422 6.04518 9.98507
1.25 0.969713 0.894364 0.420168 0.194319 0.672269 5.11975 7.61562 0.434874 4.30882 9.90821
1.5 1.21971 0.868989 0.268097 0.120917 0.537534 3.55496 6.61347 0.286863 2.78016 9.69159
1.75 1.46971 0.844334 0.164204 0.0707068 0.415435 2.40805 5.79644 0.180624 1.72496 9.55
2 1.71971 0.820379 0.0605694 0.0256877 0.253786 1.09328 4.30788 0.0735918 0.678982 9.22634
2.25 1.96971 0.797103 0.02001 0.0076359 0.151376 0.501251 3.3113 0.0268134 0.234317 8.73881
2.5 2.21971 0.774487 0.0073551 0.00259068 0.0832966 0.236099 2.83444 0.0111062 0.0928214 8.35762
2.75 2.46971 0.752514 0.00176702 0.000552598 0.0420727 0.0939524 2.2331 0.00326898 0.0246499 7.54054
3 2.71971 0.731163 0.00053638 0.000137928 0.0199962 0.0380052 1.90062 0.00105399 0.00770242 7.30789
3.25 2.96971 0.710419 0.000144 3.45417e-05 0.00918 0.01481 1.61329 0.000276 0.00197 7.13768
3.5 3.21971 0.690263 5e-05 1.13333e-05 0.003762 0.005576 1.48219 9e-05 0.000668 7.42222

==> figures/data_DSCFPERB/512_R12_88.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb avg_all
0 -0.280287 1.0328 0.985222 0.50819 0.990148 7.91626 7.99502 0.985222 7.88177 8 16.79803
0.25 -0.0302872 1.00349 0.961538 0.492588 0.985577 7.76923 7.88293 0.961538 7.69231 8 16.46154
0.5 0.219713 0.975022 0.892857 0.451358 0.955357 7.32589 7.66822 0.892857 7.14286 8 15.46875
0.75 0.469713 0.947359 0.793651 0.385979 0.900794 6.74206 7.48458 0.801587 6.36905 7.94554 14.11111
1 0.719713 0.92048 0.641026 0.305809 0.772436 5.55769 7.19502 0.641026 5.12821 8 11.6859
1.25 0.969713 0.894364 0.409836 0.188422 0.647541 4.01639 6.20253 0.42418 3.3668 7.9372 8.38319
1.5 1.21971 0.868989 0.27027 0.120265 0.510811 2.87297 5.62434 0.287838 2.22973 7.74648 6.1027
1.75 1.46971 0.844334 0.127389 0.0536492 0.36051 1.6828 4.66784 0.144586 1.1 7.60793 3.7828
2 1.71971 0.820379 0.0685636 0.0276526 0.251628 0.993144 3.94687 0.0798766 0.592389 7.41631 2.585533
2.25 1.96971 0.797103 0.0249128 0.00945856 0.149601 0.483184 3.22981 0.0332586 0.234928 7.06367 1.718112
2.5 2.21971 0.774487 0.00724585 0.00249755 0.0825303 0.208427 2.52546 0.0105065 0.0705021 6.71034 1.2789291
2.75 2.46971 0.752514 0.0023566 0.000763735 0.0437621 0.0896804 2.04927 0.00349955 0.0232243 6.63636 1.1129047
3 2.71971 0.731163 0.000595953 0.000167214 0.020173 0.0353817 1.75391 0.00101014 0.00634988 6.28614 1.04173158
3.25 2.96971 0.710419 0.000196 4.69917e-05 0.009074 0.014072 1.5508 0.000328 0.002082 6.34756 1.016154


==> figures/data_DSCFPERB/512_R34_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
1 2.57608 0.743355 1 0.480272 1 10 10 1 10 10
1.25 2.82608 0.722264 0.985222 0.474031 0.995074 9.90148 9.9505 0.985222 9.85222 10
1.5 3.07608 0.701772 0.925926 0.42892 0.981481 9.59722 9.7783 0.930556 9.30093 9.99502
1.75 3.32608 0.681861 0.851064 0.377 0.948936 8.94894 9.43049 0.859574 8.57447 9.97525
2 3.57608 0.662516 0.655738 0.288516 0.82623 7.24262 8.76587 0.681967 6.69836 9.82212
2.25 3.82608 0.643719 0.493827 0.210487 0.71358 5.83951 8.18339 0.525926 5.10864 9.71362
2.5 4.07608 0.625455 0.284495 0.114981 0.539118 3.80797 7.06332 0.327169 3.101 9.47826
2.75 4.32608 0.60771 0.15163 0.0584847 0.388173 2.26156 5.82617 0.171342 1.61865 9.4469
3 4.57608 0.590468 0.0543626 0.0193083 0.233487 1.05409 4.51455 0.0706714 0.621636 8.79615
3.25 4.82608 0.573715 0.0195503 0.0063002 0.127175 0.464321 3.65104 0.0273705 0.23001 8.40357
3.5 5.07608 0.557437 0.00419727 0.0012869 0.0626233 0.165142 2.63706 0.00730325 0.0571459 7.82471
3.75 5.32608 0.541622 0.00115186 0.00030889 0.0271494 0.0577428 2.12686 0.00192937 0.0150433 7.79701
4 5.57608 0.526255 0.00029 5.88533e-05 0.011034 0.02027 1.83705 0.000562 0.00405 7.20641
4.25 5.82608 0.511324 5.6e-05 8.65761e-06 0.004024 0.006192 1.53877 0.000112 0.000752 6.71429

==> figures/data_DSCFPERB/512_R35_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 0.571429 0.936329 0.995025 0.505912 1 9.9801 9.9801 0.995025 9.95025 10
0.25 0.821429 0.909764 0.995025 0.498858 1 9.9602 9.9602 0.995025 9.95025 10
0.5 1.07143 0.883952 0.985222 0.483265 0.995074 9.867 9.91584 0.985222 9.85222 10
0.75 1.32143 0.858872 0.943396 0.460649 0.957547 9.49057 9.91133 0.943396 9.42925 9.995
1 1.57143 0.834504 0.862069 0.4087 0.931034 8.89655 9.55556 0.862069 8.62069 10
1.25 1.82143 0.810828 0.675676 0.315265 0.820946 7.27365 8.86008 0.679054 6.78378 9.99005
1.5 2.07143 0.787823 0.485437 0.218056 0.718447 5.77184 8.03378 0.512136 4.99029 9.74408
1.75 2.32143 0.765471 0.306279 0.12999 0.540582 3.83155 7.08782 0.31853 3.12098 9.79808
2 2.57143 0.743753 0.148699 0.0615267 0.392565 2.30558 5.87311 0.168773 1.59926 9.47577
2.25 2.82143 0.722651 0.0633513 0.0226318 0.255306 1.21254 4.74938 0.0788723 0.715869 9.07631
2.5 3.07143 0.702148 0.0233754 0.00754898 0.145863 0.543361 3.72516 0.0319074 0.276765 8.67399
2.75 3.32143 0.682226 0.00797162 0.0022913 0.0760094 0.224481 2.95333 0.0114791 0.0960182 8.36458
3 3.57143 0.66287 0.00181187 0.000452162 0.0363824 0.0851037 2.33914 0.0033882 0.0252937 7.46524
3.25 3.82143 0.644063 0.000591828 0.000116075 0.0172666 0.0328465 1.90231 0.00105937 0.00797784 7.53073
3.5 4.07143 0.62579 0.000178 2.85205e-05 0.007682 0.012438 1.61911 0.00029 0.00236 8.13793
3.75 4.32143 0.608035 2.8e-05 3.28767e-06 0.00348 0.005038 1.4477 9.2e-05 0.000512 5.56522

==> figures/data_DSCFPERB/test.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.137883 1.016 0.995025 0.49685 1 7.99502 7.99502 0.995025 55.7214 56
0.25 0.112117 0.987175 0.990099 0.492624 0.99505 7.9604 8 0.990099 55.2426 55.795
0.5 0.362117 0.959167 0.956938 0.4749 0.980861 7.7177 7.86829 0.956938 53.5885 56
0.75 0.612117 0.931953 0.809717 0.397798 0.94332 6.9919 7.41202 0.813765 45.5506 55.9751
1 0.862117 0.905512 0.666667 0.327056 0.81 5.78667 7.14403 0.676667 37.5467 55.4877
1.25 1.11212 0.879821 0.478469 0.225184 0.710526 4.69856 6.61279 0.519139 28.0957 54.1198
1.5 1.36212 0.854858 0.19685 0.0927022 0.445866 2.27854 5.11038 0.221457 11.5689 52.24
1.75 1.61212 0.830604 0.0616523 0.0275055 0.28021 1.12269 4.0066 0.0878545 4.01418 45.6912
2 1.86212 0.807038 0.0135099 0.0057184 0.149622 0.459808 3.07314 0.029384 1.06329 36.1862
2.25 2.11212 0.784141 0.00224107 0.000862632 0.0665262 0.157973 2.3746 0.00745156 0.206279 27.6827
2.5 2.36212 0.761893 0.000264 7.94476e-05 0.026066 0.049866 1.91307 0.001666 0.034314 20.5966


==> figures/data_PDSCF/1024_R12_12_4.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb avg_all
0 -0.137883 1.016 0.995025 0.503631 12.9353 51.7413 4 0.995025 11.9403 12
0.25 0.112117 0.987175 0.990099 0.497485 12.8218 51.2871 4 0.990099 11.8218 11.94
0.5 0.362117 0.959167 0.970874 0.487414 12.6456 50.5485 3.99731 0.970874 11.6505 12
0.75 0.612117 0.931953 0.83682 0.41237 10.9498 43.6485 3.98624 0.83682 10.0418 12
1 0.862117 0.905512 0.716846 0.353878 9.4552 37.6093 3.97763 0.724014 8.60215 11.8812
1.25 1.11212 0.879821 0.502513 0.241358 6.81156 26.8744 3.94541 0.525126 6.03015 11.4833
1.5 1.36212 0.854858 0.245098 0.117444 3.62623 14.0147 3.86482 0.275735 2.94118 10.6667
1.75 1.61212 0.830604 0.0890076 0.0415267 1.46818 5.47219 3.72719 0.11393 1.06809 9.375
2 1.86212 0.807038 0.0214454 0.00936983 0.495711 1.67832 3.38568 0.0391379 0.256058 6.54247
2.25 2.11212 0.784141 0.00349656 0.0014343 0.135002 0.392332 2.90611 0.0105072 0.0419588 3.99334
2.5 2.36212 0.761893 0.00041 0.000137544 0.037968 0.086426 2.27629 0.00244 0.00444 1.81967
2.75 2.61212 0.740277 3.36e-05 8.37903e-06 0.010868 0.01909 1.75653 0.00054 0.000288 0.533333
3 2.86212 0.719274 4.5e-06 9.6129e-07 0.0034227 0.0053096 1.55129 0.0001193 5.16e-05 0.432523
3.25 3.11212 0.698866 1e-06 1.29435e-07 0.0010815 0.0015172 1.40287 2.67e-05 1.2e-05 0.449438

==> figures/data_PDSCF/1024_R12_12_4_DNP3.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb avg_all
0 -0.137883 1.016 1 0.506905 13 52 4 1 12 12 0.948894 210.845
0.25 0.112117 0.987175 0.990099 0.498373 12.8366 51.3218 3.99807 0.990099 11.8416 11.96 0.956378 214.301
0.5 0.362117 0.959167 0.966184 0.485624 12.5362 50.1014 3.99653 0.966184 11.5556 11.96 0.962876 216.756
0.75 0.612117 0.931953 0.888889 0.44388 11.6178 46.3956 3.9935 0.897778 10.6844 11.901 0.971119 223.953
1 0.862117 0.905512 0.694444 0.333613 9.32639 36.9514 3.96203 0.729167 8.46528 11.6095 0.979674 234.211
1.25 1.11212 0.879821 0.428266 0.204592 6.11135 23.9636 3.92116 0.503212 5.44325 10.817 0.982933 250.685
1.5 1.36212 0.854858 0.195886 0.0913162 3.10088 11.8707 3.82817 0.271303 2.65328 9.77978 0.987616 265.535
1.75 1.61212 0.830604 0.0694444 0.0313053 1.28403 4.68333 3.64738 0.115278 1.01562 8.81024 0.988853 278.566
2 1.86212 0.807038 0.0129299 0.00529084 0.402702 1.3034 3.23664 0.0396949 0.25821 6.50489 0.991704 335.44
2.25 2.11212 0.784141 0.00192691 0.000726302 0.116578 0.31241 2.67983 0.0101163 0.0519785 5.1381 0.992444 374.408
2.5 2.36212 0.761893 0.000205309 6.55996e-05 0.034921 0.0739585 2.11788 0.00242983 0.00917629 3.77651 0.992976 440.555
2.75 2.61212 0.740277 2.95e-05 7.34375e-06 0.0109135 0.0192765 1.7663 0.0005315 0.001738 3.26999 0.993396 497.057
3 2.86212 0.719274 4e-06 5.27218e-07 0.0033975 0.0052265 1.53834 0.0001135 0.0003155 2.77974 0.993746 553.216
3.25 3.11212 0.698866 1e-06 1.29032e-07 0.0011035 0.0015795 1.43135 2.95e-05 7.75e-05 2.62712 0.994103 595.161

==> figures/data_PDSCF/1024_R12_20_2.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb avg_all
0 -0.137883 1.016 1 0.510534 21 42 2 1 20 20
0.25 0.112117 0.987175 1 0.506139 21 42 2 1 20 20
0.5 0.362117 0.959167 0.985222 0.494458 20.6108 41.2118 1.99952 0.985222 19.6059 19.9
0.75 0.612117 0.931953 0.900901 0.449797 18.9369 37.8604 1.99929 0.900901 18.018 20
1 0.862117 0.905512 0.75188 0.37409 15.9211 31.7857 1.99646 0.759398 15.0376 19.802
1.25 1.11212 0.879821 0.530504 0.256214 11.5703 23.0398 1.99129 0.554377 10.557 19.0431
1.5 1.36212 0.854858 0.260756 0.123247 6.22425 12.3194 1.97926 0.318123 5.21512 16.3934
1.75 1.61212 0.830604 0.0934579 0.0429209 2.47336 4.8271 1.95163 0.135981 1.85981 13.677
2 1.86212 0.807038 0.0280073 0.0122117 0.954628 1.82958 1.91653 0.0618961 0.560146 9.04977
2.25 2.11212 0.784141 0.00354064 0.00143071 0.207871 0.372015 1.78964 0.0162515 0.0708128 4.3573
2.5 2.36212 0.761893 0.0004693 0.000159434 0.0537606 0.0879608 1.63616 0.00462964 0.00933906 2.01723
2.75 2.61212 0.740277 3e-05 7.8629e-06 0.012766 0.018416 1.44258 0.001006 0.0006 0.596421

==> figures/data_PDSCF/1024_R12_28.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb avg_all
0 -0.137883 1.016 0.990099 0.507985 1.9901 15.9109 7.99502 0.990099 0.990099 1 17.900999
0.25 0.112117 0.987175 1 0.498488 2 16 8 1 1 1 18
0.5 0.362117 0.959167 0.961538 0.483638 1.95192 15.4904 7.93596 0.961538 0.961538 1 17.451938
0.75 0.612117 0.931953 0.869565 0.431785 1.8087 14.113 7.80288 0.869565 0.869565 1 15.982565
1 0.862117 0.905512 0.628931 0.309381 1.40881 10.566 7.5 0.628931 0.628931 1 12.194931
1.25 1.11212 0.879821 0.456621 0.224978 1.10046 7.72603 7.02075 0.456621 0.456621 1 9.182651
1.5 1.36212 0.854858 0.223714 0.105114 0.695749 4.23266 6.0836 0.228188 0.223714 0.980392 5.460848
1.75 1.61212 0.830604 0.106496 0.049976 0.408946 2.17465 5.31771 0.111821 0.106496 0.952381 3.286471
2 1.86212 0.807038 0.0248509 0.0110146 0.169483 0.645129 3.80645 0.0275845 0.0248509 0.900901 1.6727135
2.25 2.11212 0.784141 0.00587441 0.00247222 0.0746637 0.21236 2.84422 0.00810668 0.00587441 0.724638 1.22046668
2.5 2.36212 0.761893 0.00118687 0.000433233 0.0275592 0.0623583 2.2627 0.00181592 0.00118687 0.653595 1.06417422
2.75 2.61212 0.740277 0.000198 5.90565e-05 0.0095 0.016944 1.78358 0.00033 0.000194 0.587879 1.017274
3 2.86212 0.719274 4e-05 1.15121e-05 0.00331 0.00529 1.59819 9e-05 4.8e-05 0.533333 1.00538


==> figures/data_PDSCF/1024_R12_34.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.137883 1.016 1 0.50746 4 16 4 1 3 3
0.25 0.112117 0.987175 1 0.503327 4 16 4 1 3 3
0.5 0.362117 0.959167 0.961538 0.485402 3.875 15.4904 3.99752 0.961538 2.88462 3
0.75 0.612117 0.931953 0.892857 0.445168 3.625 14.3839 3.96798 0.892857 2.67857 3
1 0.862117 0.905512 0.671141 0.331416 2.78523 10.9463 3.93012 0.671141 2.01342 3
1.25 1.11212 0.879821 0.490196 0.23476 2.12745 8.13725 3.82488 0.490196 1.47059 3
1.5 1.36212 0.854858 0.299401 0.144503 1.41018 5.21257 3.69639 0.305389 0.898204 2.94118
1.75 1.61212 0.830604 0.110132 0.0506386 0.627753 2.13987 3.40877 0.118943 0.330396 2.77778
2 1.86212 0.807038 0.0323206 0.0138171 0.242081 0.716225 2.95861 0.0378151 0.0969619 2.5641
2.25 2.11212 0.784141 0.00680689 0.00266882 0.0901913 0.212239 2.35321 0.00939351 0.0204207 2.17391
2.5 2.36212 0.761893 0.00135356 0.000485537 0.0317005 0.0642402 2.02647 0.00263945 0.00406069 1.53846
2.75 2.61212 0.740277 0.000176 5.37177e-05 0.010216 0.016924 1.65662 0.000536 0.000528 0.985075
3 2.86212 0.719274 3.4e-05 9.54032e-06 0.003482 0.005178 1.48708 0.000142 0.000102 0.71831

==> figures/data_PDSCF/1024_R12_68.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb avg_all
0 -0.137883 1.016 1 0.509173 7 56 8 1 6 6
0.25 0.112117 0.987175 0.985222 0.493892 6.89655 55.1576 7.99786 0.985222 5.88177 5.97
0.5 0.362117 0.959167 0.947867 0.477221 6.66351 53.1564 7.97724 0.947867 5.6872 6
0.75 0.612117 0.931953 0.847458 0.421209 5.99153 47.589 7.94272 0.847458 5.05932 5.97
1 0.862117 0.905512 0.704225 0.346717 5.08099 39.8521 7.84338 0.704225 4.22535 6
1.25 1.11212 0.879821 0.452489 0.219507 3.42308 26.1787 7.64772 0.461538 2.71493 5.88235
1.5 1.36212 0.854858 0.222965 0.105812 1.83835 13.4771 7.33111 0.239688 1.33779 5.5814
1.75 1.61212 0.830604 0.0883002 0.0410943 0.880795 5.8702 6.66466 0.105519 0.529801 5.02092
2 1.86212 0.807038 0.0205825 0.00887952 0.310178 1.66718 5.37492 0.0308737 0.123495 4
2.25 2.11212 0.784141 0.00328429 0.00133629 0.0951951 0.378416 3.97516 0.00745533 0.0197057 2.64317
2.5 2.36212 0.761893 0.000400269 0.000146445 0.031309 0.0868624 2.77435 0.00166312 0.00235358 1.41516
2.75 2.61212 0.740277 4.22483e-05 1.34015e-05 0.0101417 0.0207982 2.05076 0.000346436 0.000250955 0.72439
3 2.86212 0.719274 4.6e-06 1.23145e-06 0.0032549 0.0055176 1.69517 7.38e-05 2.64e-05 0.357724
3.25 3.11212 0.698866 8e-07 1.3629e-07 0.0010578 0.0015931 1.50605 1.61e-05 4.8e-06 0.298137

==> figures/data_PDSCF/2048_R12_27.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.0683942 1.00791 1 0.502917 2 14 7 1 1 1
0.25 0.181606 0.979309 1 0.504742 2 14 7 1 1 1
0.5 0.431606 0.951524 0.990099 0.496366 1.9802 13.8614 7 0.990099 0.990099 1
0.75 0.681606 0.924527 0.917431 0.453328 1.89908 13.0917 6.89372 0.917431 0.917431 1
1 0.931606 0.898297 0.787402 0.387202 1.67717 11.4094 6.80282 0.787402 0.787402 1
1.25 1.18161 0.87281 0.436681 0.211877 1.0917 6.65502 6.096 0.436681 0.436681 1
1.5 1.43161 0.848047 0.162866 0.077074 0.566775 2.79967 4.93966 0.164495 0.162866 0.990099
1.75 1.68161 0.823986 0.0479386 0.0218772 0.234899 0.943432 4.01633 0.0493768 0.0479386 0.970874
2 1.93161 0.800608 0.00844809 0.00340069 0.0698657 0.208668 2.9867 0.00895497 0.00844809 0.943396
2.25 2.18161 0.777893 0.00101379 0.000379406 0.0206813 0.0430657 2.08235 0.0013382 0.00101379 0.757576
2.5 2.43161 0.755822 9.4e-05 2.49464e-05 0.00518 0.008724 1.68417 0.00019 9.4e-05 0.494737

==> figures/data_PDSCF/256_R12_27.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.579919 1.06904 0.970874 0.539528 1.97087 13.6796 6.94089 0.970874 0.970874 1
0.25 -0.329919 1.03871 0.884956 0.47835 1.85841 12.6814 6.82381 0.893805 0.884956 0.990099
0.5 -0.0799195 1.00924 0.8 0.427714 1.696 11.464 6.75943 0.8 0.8 1
0.75 0.170081 0.980609 0.729927 0.393704 1.60584 10.5547 6.57273 0.729927 0.729927 1
1 0.420081 0.952787 0.591716 0.317519 1.38462 8.80473 6.35897 0.60355 0.591716 0.980392
1.25 0.670081 0.925755 0.540541 0.282963 1.27568 8.07027 6.32627 0.540541 0.540541 1
1.5 0.920081 0.899489 0.389105 0.200354 1.01556 6.07393 5.98084 0.396887 0.389105 0.980392
1.75 1.17008 0.873969 0.228311 0.115847 0.730594 4.01142 5.49062 0.248858 0.228311 0.917431
2 1.42008 0.849173 0.125471 0.0611109 0.483061 2.37139 4.90909 0.140527 0.125471 0.892857
2.25 1.67008 0.82508 0.0772798 0.0377843 0.33694 1.47527 4.37844 0.0865533 0.0772798 0.892857
2.5 1.92008 0.801671 0.0332668 0.0155255 0.217898 0.776114 3.56183 0.0402528 0.0332668 0.826446
2.75 2.17008 0.778926 0.0139451 0.00630516 0.122159 0.389625 3.1895 0.0200809 0.0139451 0.694444
3 2.42008 0.756826 0.00545256 0.00244392 0.0766085 0.193457 2.52527 0.00774264 0.00545256 0.704225
3.25 2.67008 0.735353 0.0018136 0.000719448 0.0424201 0.0902991 2.12869 0.00286549 0.0018136 0.632911
3.5 2.92008 0.71449 0.000761377 0.000314408 0.0213262 0.0409849 1.92181 0.00114207 0.000753763 0.66
3.75 3.17008 0.694218 0.000212133 8.27318e-05 0.0105875 0.0175879 1.66119 0.000358504 0.000212133 0.591716
4 3.42008 0.674522 6.4e-05 2.40536e-05 0.004678 0.007106 1.51903 0.000114 6.4e-05 0.561404

==> figures/data_PDSCF/512_R12_28.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb avg_all
0 -0.280287 1.0328 0.980392 0.510212 1.97059 15.7549 7.99502 0.980392 0.980392 1 17.735292
0.25 -0.0302872 1.00349 0.970874 0.501578 1.95146 15.5534 7.97015 0.970874 0.970874 1 17.524274
0.5 0.219713 0.975022 0.884956 0.449853 1.84071 14.3894 7.81731 0.884956 0.884956 1 16.274356
0.75 0.469713 0.947359 0.787402 0.391601 1.70079 12.9134 7.59259 0.787402 0.787402 1 14.700802
1 0.719713 0.92048 0.662252 0.336038 1.45695 10.9007 7.48182 0.662252 0.662252 1 12.562952
1.25 0.969713 0.894364 0.518135 0.249892 1.23834 8.78756 7.09623 0.523316 0.518135 0.990099 10.310876
1.5 1.21971 0.868989 0.268817 0.128674 0.763441 4.9086 6.42958 0.274194 0.268817 0.980392 6.182794
1.75 1.46971 0.844334 0.107991 0.0504815 0.455724 2.33909 5.1327 0.116631 0.107991 0.925926 3.455721
2 1.71971 0.820379 0.068918 0.0316879 0.324604 1.51275 4.6603 0.0730531 0.068918 0.943396 2.5858031
2.25 1.96971 0.797103 0.02886 0.0122354 0.177201 0.732468 4.13355 0.0352092 0.02886 0.819672 1.7676772
2.5 2.21971 0.774487 0.00845881 0.00355517 0.0943157 0.288276 3.0565 0.0109119 0.00845881 0.775194 1.2991879
2.75 2.46971 0.752514 0.00218012 0.000760499 0.0458698 0.108112 2.35694 0.00331378 0.00218012 0.657895 1.11142578
3 2.71971 0.731163 0.000758075 0.000263336 0.0213322 0.0434453 2.0366 0.00116744 0.000758075 0.649351 1.04461274
3.25 2.96971 0.710419 0.00017 4.69167e-05 0.009448 0.015778 1.66998 0.000306 0.000168 0.54902 1.016084
3.5 3.21971 0.690263 4.6e-05 1.0525e-05 0.004 0.005874 1.4685 8e-05 4.6e-05 0.575 1.005954


==> figures/data_SC/1024_R12.txt <==
Eb SNR stddev FER BER
0 -0.137883 1.016 1 0.486633
0.25 0.112117 0.987175 0.990099 0.461434
0.5 0.362117 0.959167 0.980392 0.427795
0.75 0.612117 0.931953 0.934579 0.408916
1 0.862117 0.905512 0.833333 0.328343
1.25 1.11212 0.879821 0.704225 0.262991
1.5 1.36212 0.854858 0.531915 0.177087
1.75 1.61212 0.830604 0.321543 0.0930272
2 1.86212 0.807038 0.14556 0.0411531
2.25 2.11212 0.784141 0.0607165 0.0164534
2.5 2.36212 0.761893 0.0256542 0.00551151
2.75 2.61212 0.740277 0.0105031 0.00205869
3 2.86212 0.719274 0.00318827 0.000473998
3.25 3.11212 0.698866 0.00107807 0.00012963

==> figures/data_SC/2048_R12.txt <==
Eb SNR stddev FER BER
0 -0.0683942 1.00791 1 0.493016
0.25 0.181606 0.979309 1 0.48372
0.5 0.431606 0.951524 0.990099 0.458363
0.75 0.681606 0.924527 0.980392 0.424516
1 0.931606 0.898297 0.900901 0.359243
1.25 1.18161 0.87281 0.625 0.218645
1.5 1.43161 0.848047 0.420168 0.117134
1.75 1.68161 0.823986 0.161812 0.0416169
2 1.93161 0.800608 0.069979 0.0157383
2.25 2.18161 0.777893 0.0223964 0.00406535
2.5 2.43161 0.755822 0.00549783 0.000822002
2.75 2.68161 0.734378 0.00131303 0.000188409
3 2.93161 0.713542 0.00028 2.11012e-05

==> figures/data_SC/256_R12.txt <==
Eb SNR stddev FER BER
0 -0.579919 1.06904 1 0.504286
0.25 -0.329919 1.03871 0.980392 0.477941
0.5 -0.0799195 1.00924 0.900901 0.419321
0.75 0.170081 0.980609 0.862069 0.405249
1 0.420081 0.952787 0.769231 0.301099
1.25 0.670081 0.925755 0.719424 0.303122
1.5 0.920081 0.899489 0.598802 0.240697
1.75 1.17008 0.873969 0.492611 0.192734
2 1.42008 0.849173 0.384615 0.128434
2.25 1.67008 0.82508 0.265957 0.0955785
2.5 1.92008 0.801671 0.15748 0.0542745
2.75 2.17008 0.778926 0.109409 0.0408624
3 2.42008 0.756826 0.0687285 0.0214593
3.25 2.67008 0.735353 0.0304229 0.00977878
3.5 2.92008 0.71449 0.0201694 0.00637498
3.75 3.17008 0.694218 0.0112651 0.0031512
4 3.42008 0.674522 0.00458379 0.0011087
4.25 3.67008 0.655384 0.00195458 0.000453566
4.5 3.92008 0.63679 0.00107819 0.000225361
4.75 4.17008 0.618723 0.000428931 6.43013e-05
5 4.42008 0.601168 0.00018 2.37321e-05

==> figures/data_SC/512_R12.txt <==
Eb SNR stddev FER BER
0 -0.280287 1.0328 0.990099 0.478053
0.25 -0.0302872 1.00349 0.980392 0.446119
0.5 0.219713 0.975022 0.952381 0.431032
0.75 0.469713 0.947359 0.934579 0.39303
1 0.719713 0.92048 0.793651 0.301786
1.25 0.969713 0.894364 0.694444 0.248756
1.5 1.21971 0.868989 0.515464 0.171005
1.75 1.46971 0.844334 0.374532 0.121988
2 1.71971 0.820379 0.21645 0.0682449
2.25 1.96971 0.797103 0.13459 0.0450314
2.5 2.21971 0.774487 0.088968 0.0247776
2.75 2.46971 0.752514 0.038506 0.0101511
3 2.71971 0.731163 0.0236686 0.0061716
3.25 2.96971 0.710419 0.00952018 0.00234395
3.5 3.21971 0.690263 0.00370549 0.000669149
3.75 3.46971 0.670678 0.00158733 0.000244845
4 3.71971 0.65165 0.00079097 7.45489e-05
4.25 3.96971 0.633161 0.000285642 2.25658e-05
4.5 4.21971 0.615197 0.000158 9.075e-06
4.75 4.46971 0.597743 7.2e-05 3.39167e-06


==> figures/data_SCF/1024_R12_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.137883 1.016 1 0.489859 1 10 10
0.25 0.112117 0.987175 0.970874 0.455567 0.990291 9.80583 9.90196
0.5 0.362117 0.959167 0.961538 0.437403 0.980769 9.75 9.94118
0.75 0.612117 0.931953 0.884956 0.401656 0.929204 9.04425 9.73333
1 0.862117 0.905512 0.724638 0.305224 0.826087 7.63043 9.23684
1.25 1.11212 0.879821 0.595238 0.24418 0.708333 6.51786 9.20168
1.5 1.36212 0.854858 0.338983 0.124392 0.491525 4.08814 8.31724
1.75 1.61212 0.830604 0.155521 0.0584615 0.286159 2.08709 7.29348
2 1.86212 0.807038 0.0543183 0.0191505 0.13308 0.853884 6.41633
2.25 2.11212 0.784141 0.0235183 0.0081015 0.0693791 0.394167 5.68136
2.5 2.36212 0.761893 0.00561577 0.00202722 0.0274611 0.130791 4.76278
2.75 2.61212 0.740277 0.0013823 0.000449388 0.00933055 0.0368246 3.94667
3 2.86212 0.719274 0.000252328 7.77283e-05 0.0029472 0.00883149 2.99658
3.25 3.11212 0.698866 3.8e-05 1.11855e-05 0.000974 0.002164 2.22177

==> figures/data_SCF/1024_R12_16_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.137883 1.016 0.995025 0.487392 0.995025 15.9204 16
0.25 0.112117 0.987175 0.995025 0.484112 1 15.9801 15.9801
0.5 0.362117 0.959167 0.956938 0.442892 0.985646 15.5598 15.7864
0.75 0.612117 0.931953 0.873362 0.397274 0.921397 14.31 15.5308
1 0.862117 0.905512 0.664452 0.295621 0.843854 11.5249 13.6575
1.25 1.11212 0.879821 0.458716 0.188161 0.678899 8.57798 12.6351
1.5 1.36212 0.854858 0.276243 0.108425 0.504144 5.76934 11.4438
1.75 1.61212 0.830604 0.119976 0.0469225 0.268146 2.71326 10.1186
2 1.86212 0.807038 0.0457771 0.0171849 0.142367 1.21057 8.50322
2.25 2.11212 0.784141 0.015868 0.00571935 0.0679943 0.491352 7.22637
2.5 2.36212 0.761893 0.00358996 0.00127161 0.0255784 0.143634 5.61544
2.75 2.61212 0.740277 0.000875546 0.000288957 0.00887803 0.0415446 4.67949
3 2.86212 0.719274 0.000176 4.96573e-05 0.003104 0.010782 3.47358
3.25 3.11212 0.698866 3.2e-05 5.84274e-06 0.000938 0.002362 2.51812

==> figures/data_SCF/1024_R12_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.137883 1.016 1 0.490968 1 20 20
0.25 0.112117 0.987175 0.970874 0.459012 0.990291 19.5146 19.7059
0.5 0.362117 0.959167 0.952381 0.427343 0.980952 19.219 19.5922
0.75 0.612117 0.931953 0.862069 0.389096 0.931034 17.8448 19.1667
1 0.862117 0.905512 0.684932 0.292891 0.828767 14.6575 17.686
1.25 1.11212 0.879821 0.526316 0.219726 0.721053 12.1421 16.8394
1.5 1.36212 0.854858 0.275482 0.105255 0.473829 7.00275 14.7791
1.75 1.61212 0.830604 0.122699 0.0480136 0.290798 3.53865 12.1688
2 1.86212 0.807038 0.0379507 0.0140892 0.140797 1.38368 9.82749
2.25 2.11212 0.784141 0.0149499 0.00524061 0.0746001 0.616236 8.26052
2.5 2.36212 0.761893 0.00341344 0.00129649 0.0270003 0.16975 6.28698
2.75 2.61212 0.740277 0.000680652 0.000223778 0.00944745 0.0458215 4.85014
3 2.86212 0.719274 0.00014 4.36653e-05 0.00301 0.01098 3.64784
3.25 3.11212 0.698866 1.6e-05 3.33468e-06 0.000992 0.002452 2.47177

==> figures/data_SCF/1024_R12_16_8.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.137883 1.016 0.995025 0.487592 0.995025 7.9602 8
0.25 0.112117 0.987175 0.985222 0.471933 0.990148 7.90148 7.9801
0.5 0.362117 0.959167 0.943396 0.436368 0.981132 7.67925 7.82692
0.75 0.612117 0.931953 0.884956 0.39616 0.933628 7.23894 7.75355
1 0.862117 0.905512 0.757576 0.322107 0.848485 6.41667 7.5625
1.25 1.11212 0.879821 0.503778 0.202349 0.68262 4.68262 6.85978
1.5 1.36212 0.854858 0.318979 0.120347 0.470494 3.07018 6.52542
1.75 1.61212 0.830604 0.164609 0.0584312 0.279835 1.76132 6.29412
2 1.86212 0.807038 0.0707714 0.0254627 0.155697 0.832626 5.34773
2.25 2.11212 0.784141 0.0226014 0.00815064 0.0661092 0.314047 4.75043
2.5 2.36212 0.761893 0.00713598 0.00242048 0.0261534 0.110429 4.22237
2.75 2.61212 0.740277 0.00157038 0.000507586 0.00909248 0.0314782 3.462
3 2.86212 0.719274 0.00039 0.000123069 0.00315 0.009102 2.88952
3.25 3.11212 0.698866 6.2e-05 1.68145e-05 0.001004 0.00231 2.3008

==> figures/data_SCF/1024_R34_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
1.25 2.91948 0.714539 1 0.471941 1 20 20
1.5 3.16948 0.694266 0.990099 0.465676 1 19.8416 19.8416
1.75 3.41948 0.674569 0.934579 0.413166 0.953271 18.8972 19.8235
2 3.66948 0.65543 0.917431 0.387968 0.954128 18.5505 19.4423
2.25 3.91948 0.636834 0.649351 0.269256 0.818182 13.8701 16.9524
2.5 4.16948 0.618765 0.34965 0.136485 0.576923 8.43706 14.6242
2.75 4.41948 0.60121 0.15528 0.0559915 0.375776 4.39286 11.6901
3 4.66948 0.584152 0.0554017 0.0184675 0.177285 1.76011 9.92812
3.25 4.91948 0.567579 0.0130702 0.00400674 0.0729316 0.504901 6.92294
3.5 5.16948 0.551475 0.00264746 0.00079533 0.0303399 0.153023 5.04363
3.75 5.41948 0.535829 0.000458526 0.000111016 0.0111055 0.0376725 3.39224
4 5.66948 0.520626 0.000108 2.08085e-05 0.004192 0.01058 2.52385
4.25 5.91948 0.505855 2e-05 2.46011e-06 0.00146 0.002894 1.98219

==> figures/data_SCF/1024_R35_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 0.681569 0.924531 1 0.496728 1 20 20
0.25 0.931569 0.8983 1 0.493105 1 20 20
0.5 1.18157 0.872814 1 0.487529 1 20 20
0.75 1.43157 0.84805 1 0.478431 1 20 20
1 1.68157 0.823989 0.952381 0.427363 0.990476 19.3429 19.5288
1.25 1.93157 0.800611 0.847458 0.380875 0.923729 17.2797 18.7064
1.5 2.18157 0.777896 0.568182 0.237308 0.767045 12.6648 16.5111
1.75 2.43157 0.755826 0.371747 0.146111 0.565056 8.60595 15.2303
2 2.68157 0.734381 0.197628 0.0736108 0.379447 5.07115 13.3646
2.25 2.93157 0.713545 0.0623441 0.0237792 0.182045 1.89838 10.4281
2.5 3.18157 0.693301 0.0181785 0.00703135 0.0788947 0.681512 8.63825
2.75 3.43157 0.67363 0.00617742 0.0021391 0.0341611 0.25766 7.5425
3 3.68157 0.654518 0.000917465 0.000334852 0.0104866 0.0585801 5.58618
3.25 3.93157 0.635948 0.000158 4.97396e-05 0.0032 0.013606 4.25188
3.5 4.18157 0.617905 2.2e-05 4.45409e-06 0.000894 0.00292 3.26622

==> figures/data_SCF/2048_R12_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.0683942 1.00791 1 0.4937 1 10 10
0.25 0.181606 0.979309 1 0.489058 1 10 10
0.5 0.431606 0.951524 1 0.481994 1 10 10
0.75 0.681606 0.924527 0.961538 0.442422 1 9.73077 9.73077
1 0.931606 0.898297 0.854701 0.357194 0.897436 8.7265 9.72381
1.25 1.18161 0.87281 0.543478 0.212981 0.663043 6.01087 9.06557
1.5 1.43161 0.848047 0.280112 0.105073 0.414566 3.27451 7.89865
1.75 1.68161 0.823986 0.116009 0.0385432 0.209977 1.53132 7.29282
2 1.93161 0.800608 0.0372301 0.011456 0.0733433 0.502978 6.85787
2.25 2.18161 0.777893 0.00593754 0.00182143 0.0201283 0.111151 5.52212
2.5 2.43161 0.755822 0.00107552 0.000317034 0.005141 0.0232958 4.53138
2.75 2.68161 0.734378 0.000132 3.64563e-05 0.001146 0.004156 3.62653
3 2.93161 0.713542 6e-06 1.15079e-06 0.000242 0.000658 2.71901

==> figures/data_SCF/2048_R12_16_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.0683942 1.00791 1 0.493864 1 16 16
0.25 0.181606 0.979309 1 0.477073 1 16 16
0.5 0.431606 0.951524 0.990099 0.463819 1 15.8713 15.8713
0.75 0.681606 0.924527 0.952381 0.425312 0.971429 15.4333 15.8873
1 0.931606 0.898297 0.787402 0.322928 0.889764 13.2402 14.8805
1.25 1.18161 0.87281 0.443459 0.170419 0.640798 8.29712 12.9481
1.5 1.43161 0.848047 0.238379 0.0839742 0.411204 4.882 11.8725
1.75 1.68161 0.823986 0.0735294 0.0248636 0.184191 1.82132 9.88822
2 1.93161 0.800608 0.0163212 0.00497934 0.0617757 0.479109 7.75561
2.25 2.18161 0.777893 0.00309919 0.000930249 0.0194939 0.11921 6.11526
2.5 2.43161 0.755822 0.000457852 0.000120695 0.00509361 0.0239022 4.69258
2.75 2.68161 0.734378 5.6e-05 1.48512e-05 0.001134 0.004172 3.67901


==> figures/data_SCF/2048_R12_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.0683942 1.00791 1 0.492927 1 20 20
0.25 0.181606 0.979309 1 0.486984 1 20 20
0.5 0.431606 0.951524 0.990099 0.479638 1 19.9208 19.9208
0.75 0.681606 0.924527 0.952381 0.436489 1 19.2857 19.2857
1 0.931606 0.898297 0.775194 0.324336 0.875969 16.6434 19
1.25 1.18161 0.87281 0.510204 0.209275 0.673469 11.4898 17.0606
1.5 1.43161 0.848047 0.234192 0.0898363 0.412178 5.95082 14.4375
1.75 1.68161 0.823986 0.0724113 0.0244611 0.196235 2.28458 11.6421
2 1.93161 0.800608 0.0172473 0.00577803 0.0658848 0.651776 9.89267
2.25 2.18161 0.777893 0.0033106 0.00113559 0.0198967 0.156625 7.87188
2.5 2.43161 0.755822 0.000527693 0.000181646 0.00496032 0.0287962 5.80532
2.75 2.68161 0.734378 6.4e-05 1.72976e-05 0.001128 0.004994 4.4273

==> figures/data_SCF/2048_R12_16_8.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.0683942 1.00791 1 0.493244 1 8 8
0.25 0.181606 0.979309 1 0.491746 1 8 8
0.5 0.431606 0.951524 0.995025 0.472795 1 7.9801 7.9801
0.75 0.681606 0.924527 0.952381 0.431444 0.97619 7.75238 7.94146
1 0.931606 0.898297 0.793651 0.338971 0.884921 6.69048 7.56054
1.25 1.18161 0.87281 0.569801 0.22114 0.669516 4.94872 7.39149
1.5 1.43161 0.848047 0.303951 0.109811 0.413374 2.84043 6.87132
1.75 1.68161 0.823986 0.0998502 0.0325568 0.190714 1.09685 5.75131
2 1.93161 0.800608 0.0317561 0.0105232 0.0677993 0.380597 5.61358
2.25 2.18161 0.777893 0.00662888 0.00211595 0.0213119 0.0957542 4.493
2.5 2.43161 0.755822 0.00124184 0.000323735 0.00520953 0.0210306 4.03695
2.75 2.68161 0.734378 0.00018 4.74841e-05 0.00111 0.003706 3.33874
3 2.93161 0.713542 1.6e-05 3.63095e-06 0.000234 0.000602 2.57265

==> figures/data_SCF/2048_R34_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
1.5 3.21544 0.690603 1 0.47377 1 10 10
1.75 3.46544 0.671009 0.990099 0.437976 0.990099 9.90099 10
2 3.71544 0.651971 0.900901 0.369707 0.981982 9.33333 9.50459
2.25 3.96544 0.633473 0.632911 0.223014 0.797468 6.91139 8.66667
2.5 4.21544 0.6155 0.324675 0.100818 0.50974 3.91558 7.68153
2.75 4.46544 0.598037 0.142248 0.039251 0.318634 2.05405 6.44643
3 4.71544 0.58107 0.0422833 0.00911956 0.142918 0.685412 4.79586
3.25 4.96544 0.564584 0.0093423 0.00161327 0.0604447 0.205717 3.4034
3.5 5.21544 0.548565 0.00216127 0.000303574 0.0236443 0.0615747 2.6042
3.75 5.46544 0.533001 0.000447187 5.8099e-05 0.00954745 0.0190949 2
4 5.71544 0.517879 0.000114 8.99474e-06 0.003888 0.0066 1.69753
4.25 5.96544 0.503186 2.4e-05 2.42105e-06 0.00159 0.002336 1.46918

==> figures/data_SCF/2048_R34_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
1.5 3.21544 0.690603 1 0.476099 1 20 20
1.75 3.46544 0.671009 0.990099 0.433318 0.990099 19.802 20
2 3.71544 0.651971 0.884956 0.364247 0.982301 18.2124 18.5405
2.25 3.96544 0.633473 0.591716 0.222497 0.781065 12.9053 16.5227
2.5 4.21544 0.6155 0.280899 0.0871932 0.522472 7.03933 13.4731
2.75 4.46544 0.598037 0.124688 0.0359488 0.32419 3.39277 10.4654
3 4.71544 0.58107 0.0358423 0.00807937 0.139785 1.07168 7.66667
3.25 4.96544 0.564584 0.00718649 0.00136406 0.0613726 0.287531 4.68501
3.5 5.21544 0.548565 0.00166711 0.00023503 0.023823 0.0789711 3.31491
3.75 5.46544 0.533001 0.000368486 4.44801e-05 0.00963958 0.0230709 2.39335
4 5.71544 0.517879 0.000102 9.37368e-06 0.003942 0.007688 1.95028
4.25 5.96544 0.503186 2.4e-05 1.99211e-06 0.001592 0.00256 1.60804

==> figures/data_SCF/2048_R35_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0.75 1.48561 0.84279 1 0.463232 1 10 10
1 1.73561 0.818879 0.961538 0.429728 0.980769 9.75962 9.95098
1.25 1.98561 0.795645 0.909091 0.358645 0.954545 9.3 9.74286
1.5 2.23561 0.773071 0.645161 0.2297 0.780645 7.16774 9.18182
1.75 2.48561 0.751138 0.273224 0.0842152 0.437158 3.4153 7.8125
2 2.73561 0.729826 0.145985 0.0410661 0.275912 1.94599 7.05291
2.25 2.98561 0.70912 0.0306937 0.00845506 0.100061 0.543278 5.42945
2.5 3.23561 0.689001 0.00610874 0.00127115 0.0346365 0.139035 4.01411
2.75 3.48561 0.669452 0.000921837 0.000175597 0.0117626 0.0365785 3.10972
3 3.73561 0.650458 0.000196 3.10998e-05 0.003798 0.00982 2.58557
3.25 3.98561 0.632004 2.8e-05 3.25144e-06 0.001296 0.00261 2.01389

==> figures/data_SCF/2048_R35_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0.75 1.48561 0.84279 1 0.462613 1 20 20
1 1.73561 0.818879 0.961538 0.422871 0.980769 19.375 19.7549
1.25 1.98561 0.795645 0.869565 0.345417 0.956522 18.2522 19.0818
1.5 2.23561 0.773071 0.578035 0.22245 0.780347 13.4566 17.2444
1.75 2.48561 0.751138 0.213675 0.0743195 0.440171 5.7265 13.0097
2 2.73561 0.729826 0.101937 0.0313996 0.255861 2.93374 11.4661
2.25 2.98561 0.70912 0.0220556 0.00623411 0.102117 0.803705 7.87041
2.5 3.23561 0.689001 0.00393592 0.000909708 0.0353446 0.194749 5.51002
2.75 3.48561 0.669452 0.000578777 0.000101813 0.011755 0.0451446 3.84047
3 3.73561 0.650458 0.000114 1.46282e-05 0.003792 0.01121 2.95622
3.25 3.98561 0.632004 1.8e-05 1.65375e-06 0.00126 0.00286 2.26984

==> figures/data_SCF/256_R12_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.579919 1.06904 0.961538 0.507727 0.990385 9.66346 9.75728
0.25 -0.329919 1.03871 0.819672 0.41635 0.901639 8.54098 9.47273
0.5 -0.0799195 1.00924 0.769231 0.36978 0.9 8.03846 8.93162
0.75 0.170081 0.980609 0.763359 0.375954 0.854962 7.83969 9.16964
1 0.420081 0.952787 0.632911 0.283962 0.803797 6.99367 8.70079
1.25 0.670081 0.925755 0.543478 0.25165 0.733696 6.16304 8.4
1.5 0.920081 0.899489 0.3861 0.179157 0.594595 4.62934 7.78571
1.75 1.17008 0.873969 0.324675 0.151235 0.516234 4.07792 7.89937
2 1.42008 0.849173 0.180505 0.0805989 0.391697 2.54513 6.4977
2.25 1.67008 0.82508 0.105708 0.0471062 0.269556 1.59302 5.9098
2.5 1.92008 0.801671 0.0555556 0.0230159 0.188889 0.995 5.26765
2.75 2.17008 0.778926 0.034002 0.0153343 0.113567 0.604896 5.32635
3 2.42008 0.756826 0.013885 0.00613297 0.0670647 0.302833 4.51553
3.25 2.67008 0.735353 0.00803471 0.00373757 0.0400129 0.174835 4.36948
3.5 2.92008 0.71449 0.00246956 0.00111483 0.0217568 0.0760625 3.49603
3.75 3.17008 0.694218 0.000976954 0.000394881 0.00981838 0.0332555 3.38706
4 3.42008 0.674522 0.0003495 0.000148912 0.00500484 0.014298 2.85684
4.25 3.67008 0.655384 9.4e-05 3.96429e-05 0.002078 0.004916 2.36574

==> figures/data_SCF/256_R12_16_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.579919 1.06904 0.938967 0.485287 0.976526 15.1737 15.5385
0.25 -0.329919 1.03871 0.888889 0.451667 0.955556 14.56 15.2372
0.5 -0.0799195 1.00924 0.729927 0.369395 0.886861 12.7518 14.3786
0.75 0.170081 0.980609 0.689655 0.335745 0.834483 11.7414 14.0702
1 0.420081 0.952787 0.534759 0.262366 0.778075 9.68717 12.4502
1.25 0.670081 0.925755 0.438596 0.210056 0.723684 8.36404 11.5576
1.5 0.920081 0.899489 0.345423 0.160807 0.609672 6.8532 11.2408
1.75 1.17008 0.873969 0.23753 0.112265 0.467933 4.95606 10.5914
2 1.42008 0.849173 0.141343 0.0642163 0.35265 3.0841 8.74549
2.25 1.67008 0.82508 0.0848536 0.0367787 0.254561 2.11498 8.30833
2.5 1.92008 0.801671 0.0478583 0.0218482 0.179947 1.30127 7.23138
2.75 2.17008 0.778926 0.0208333 0.00933687 0.112708 0.687917 6.10351
3 2.42008 0.756826 0.00964413 0.00409919 0.0656765 0.354711 5.40088
3.25 2.67008 0.735353 0.00427625 0.00182084 0.0390635 0.187471 4.79912
3.5 2.92008 0.71449 0.00141533 0.00057504 0.0207133 0.0850612 4.10659
3.75 3.17008 0.694218 0.000538202 0.000221672 0.0102743 0.0386483 3.76166
4 3.42008 0.674522 0.000156 6.1375e-05 0.00479 0.014868 3.10397
4.25 3.67008 0.655384 4e-05 1.46964e-05 0.002086 0.005324 2.55225

==> figures/data_SCF/256_R12_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.579919 1.06904 0.961538 0.501889 0.990385 19.2788 19.466
0.25 -0.329919 1.03871 0.813008 0.417465 0.902439 16.7073 18.5135
0.5 -0.0799195 1.00924 0.769231 0.379945 0.9 15.7308 17.4786
0.75 0.170081 0.980609 0.75188 0.377417 0.857143 15.4737 18.0526
1 0.420081 0.952787 0.595238 0.27652 0.797619 12.869 16.1343
1.25 0.670081 0.925755 0.485437 0.233053 0.737864 11.1893 15.1645
1.5 0.920081 0.899489 0.353357 0.170968 0.579505 8.32509 14.3659
1.75 1.17008 0.873969 0.26455 0.126701 0.544974 6.83333 12.5388
2 1.42008 0.849173 0.144509 0.0661643 0.374277 4.02168 10.7452
2.25 1.67008 0.82508 0.0884956 0.0406843 0.278761 2.62478 9.41587
2.5 1.92008 0.801671 0.0478927 0.0199867 0.180077 1.49808 8.31915
2.75 2.17008 0.778926 0.0191131 0.00816575 0.110665 0.797783 7.20898
3 2.42008 0.756826 0.00955384 0.0040945 0.0685965 0.428681 6.2493
3.25 2.67008 0.735353 0.00397693 0.00175305 0.0392126 0.209942 5.35396
3.5 2.92008 0.71449 0.00137221 0.000570816 0.0214202 0.0944768 4.41063
3.75 3.17008 0.694218 0.00041944 0.000155081 0.010356 0.0398762 3.85055
4 3.42008 0.674522 0.000164 5.91786e-05 0.00461 0.015902 3.44946
4.25 3.67008 0.655384 3.4e-05 1.12679e-05 0.00206 0.005658 2.7466

==> figures/data_SCF/256_R12_16_8.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.579919 1.06904 0.938967 0.482227 0.976526 7.62441 7.80769
0.25 -0.329919 1.03871 0.840336 0.422869 0.92437 7.06723 7.64545
0.5 -0.0799195 1.00924 0.806452 0.386665 0.927419 6.87903 7.41739
0.75 0.170081 0.980609 0.722022 0.340124 0.859206 6.29603 7.32773
1 0.420081 0.952787 0.609756 0.289552 0.77439 5.3689 6.93307
1.25 0.670081 0.925755 0.461894 0.223276 0.678984 4.45727 6.56463
1.5 0.920081 0.899489 0.361011 0.171093 0.586643 3.55957 6.06769
1.75 1.17008 0.873969 0.278164 0.126937 0.49096 2.94854 6.00567
2 1.42008 0.849173 0.165837 0.0749674 0.368988 1.93118 5.23371
2.25 1.67008 0.82508 0.10661 0.0479221 0.259062 1.30171 5.02469
2.5 1.92008 0.801671 0.0546747 0.0239543 0.172225 0.787315 4.57143
2.75 2.17008 0.778926 0.0361011 0.0159876 0.117329 0.505957 4.31231
3 2.42008 0.756826 0.0172325 0.00796309 0.0734103 0.290712 3.96009
3.25 2.67008 0.735353 0.00852588 0.00372665 0.0396027 0.14332 3.61895
3.5 2.92008 0.71449 0.00338152 0.00142673 0.0216586 0.0733452 3.38642
3.75 3.17008 0.694218 0.00117827 0.000514968 0.00982679 0.0291681 2.96823
4 3.42008 0.674522 0.000398 0.000174482 0.00482 0.012534 2.60041
4.25 3.67008 0.655384 0.000138 5.75179e-05 0.002094 0.005002 2.38873
4.5 3.92008 0.63679 4.6e-05 2.1e-05 0.000966 0.002052 2.12422

==> figures/data_SCF/256_R34_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0.5 1.88303 0.805098 1 0.476477 1 10 10
0.75 2.13303 0.782256 0.990099 0.472322 1 9.93069 9.93069
1 2.38303 0.760061 0.970874 0.444892 1 9.84466 9.84466
1.25 2.63303 0.738497 0.884956 0.392347 0.955752 9.18584 9.61111
1.5 2.88303 0.717544 0.847458 0.387375 0.932203 8.71186 9.34545
1.75 3.13303 0.697186 0.787402 0.357597 0.88189 8.37795 9.5
2 3.38303 0.677405 0.719424 0.31205 0.856115 7.64029 8.92437
2.25 3.63303 0.658186 0.487805 0.19842 0.692683 5.61463 8.10563
2.5 3.88303 0.639512 0.3125 0.127841 0.565625 4.10313 7.25414
2.75 4.13303 0.621368 0.238095 0.0976732 0.47619 3.16667 6.65
3 4.38303 0.603738 0.121359 0.0486057 0.298544 1.7949 6.0122
3.25 4.63303 0.586609 0.0701262 0.0288673 0.204067 1.1648 5.7079
3.5 4.88303 0.569966 0.0344828 0.0142516 0.136552 0.632759 4.63384
3.75 5.13303 0.553795 0.0138408 0.00507943 0.0690657 0.296471 4.29259
4 5.38303 0.538082 0.00457687 0.00166692 0.0359742 0.12948 3.59924
4.25 5.63303 0.522816 0.00176691 0.000602958 0.0184642 0.0593505 3.21435
4.5 5.88303 0.507982 0.000527137 0.000167306 0.0080283 0.0237528 2.95863
4.75 6.13303 0.49357 0.000148 4.78182e-05 0.003408 0.008562 2.51232
5 6.38303 0.479566 4.8e-05 1.31477e-05 0.00133 0.003136 2.35789

==> figures/data_SCF/256_R34_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0.5 1.88303 0.805098 1 0.493693 1 20 20
0.75 2.13303 0.782256 0.990099 0.479467 1 19.8317 19.8317
1 2.38303 0.760061 0.952381 0.449513 1 19.4381 19.4381
1.25 2.63303 0.738497 0.892857 0.395343 0.955357 18.1429 18.9907
1.5 2.88303 0.717544 0.826446 0.374343 0.933884 17.0826 18.292
1.75 3.13303 0.697186 0.740741 0.349285 0.874074 15.8815 18.1695
2 3.38303 0.677405 0.671141 0.281383 0.852349 14.5302 17.0472
2.25 3.63303 0.658186 0.4329 0.17926 0.675325 9.79654 14.5064
2.5 3.88303 0.639512 0.301205 0.13265 0.575301 7.47289 12.9895
2.75 4.13303 0.621368 0.214592 0.0892631 0.461373 5.34335 11.5814
3 4.38303 0.603738 0.110865 0.0467585 0.307095 3.06984 9.99639
3.25 4.63303 0.586609 0.0568505 0.0232602 0.206367 1.79989 8.72176
3.5 4.88303 0.569966 0.0201939 0.00777349 0.132674 0.828554 6.24505
3.75 5.13303 0.553795 0.0110803 0.00440695 0.0696953 0.429695 6.16534
4 5.38303 0.538082 0.0034721 0.00122549 0.0371862 0.17357 4.6676
4.25 5.63303 0.522816 0.00145934 0.000481169 0.0181834 0.0771992 4.24559
4.5 5.88303 0.507982 0.000385805 0.000119117 0.0083334 0.0292016 3.50417
4.75 6.13303 0.49357 8.6e-05 2.59659e-05 0.003312 0.009298 2.80737

==> figures/data_SCF/256_R35_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 0.326691 0.963087 0.970874 0.473055 1 9.86408 9.86408
0.25 0.576691 0.935762 0.952381 0.476536 0.961905 9.57143 9.9505
0.5 0.826691 0.909213 0.917431 0.441431 0.981651 9.42202 9.59813
0.75 1.07669 0.883416 0.862069 0.391492 0.956897 8.93103 9.33333
1 1.32669 0.858352 0.75188 0.325433 0.887218 8.16541 9.20339
1.25 1.57669 0.833999 0.689655 0.306597 0.841379 7.48966 8.90164
1.5 1.82669 0.810337 0.555556 0.234179 0.738889 6.21111 8.40602
1.75 2.07669 0.787346 0.328947 0.145261 0.585526 4.25658 7.26966
2 2.32669 0.765007 0.265252 0.106735 0.519894 3.47215 6.67857
2.25 2.57669 0.743302 0.180832 0.0732631 0.392405 2.45208 6.24885
2.5 2.82669 0.722213 0.118624 0.0467963 0.290629 1.72005 5.91837
2.75 3.07669 0.701723 0.0591366 0.0216106 0.1644 0.876404 5.33094
3 3.32669 0.681813 0.018577 0.00673484 0.0960431 0.410923 4.27853
3.25 3.57669 0.662469 0.00884486 0.00322709 0.0588183 0.210861 3.58496
3.5 3.82669 0.643673 0.00337598 0.00123957 0.031768 0.103879 3.26993
3.75 4.07669 0.625411 0.00112548 0.000398322 0.0149576 0.0429033 2.86832
4 4.32669 0.607667 0.000390732 0.000129196 0.0076857 0.018759 2.44077
4.25 4.57669 0.590426 9.8e-05 2.86087e-05 0.003592 0.0074 2.06013

==> figures/data_SCF/256_R35_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 0.326691 0.963087 0.961538 0.47638 1 19.5 19.5
0.25 0.576691 0.935762 0.943396 0.472177 0.962264 19.0283 19.7745
0.5 0.826691 0.909213 0.909091 0.450856 0.981818 18.5273 18.8704
0.75 1.07669 0.883416 0.819672 0.383761 0.934426 17.0492 18.2456
1 1.32669 0.858352 0.735294 0.329124 0.889706 15.5441 17.4711
1.25 1.57669 0.833999 0.625 0.290851 0.825 13.7937 16.7197
1.5 1.82669 0.810337 0.515464 0.214627 0.742268 11.6289 15.6667
1.75 2.07669 0.787346 0.328947 0.14693 0.578947 7.72368 13.3409
2 2.32669 0.765007 0.240385 0.100195 0.528846 6.03125 11.4045
2.25 2.57669 0.743302 0.16835 0.0692798 0.395623 4.35859 11.017
2.5 2.82669 0.722213 0.0843882 0.0348743 0.279325 2.4616 8.81269
2.75 3.07669 0.701723 0.0425532 0.0167838 0.16766 1.33532 7.96447
3 3.32669 0.681813 0.0136258 0.00512746 0.0972885 0.548576 5.63866
3.25 3.57669 0.662469 0.00809061 0.00282351 0.0601133 0.312136 5.19246
3.5 3.82669 0.643673 0.00226907 0.000785787 0.0312677 0.127068 4.06386
3.75 4.07669 0.625411 0.000863737 0.000313073 0.0153486 0.0533876 3.47833
4 4.32669 0.607667 0.000275016 8.70087e-05 0.00778296 0.022092 2.83852
4.25 4.57669 0.590426 7.4e-05 2.28696e-05 0.003566 0.008102 2.27201

==> figures/data_SCF/512_R12_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.280287 1.0328 0.980392 0.483701 0.980392 9.80392 10
0.25 -0.0302872 1.00349 0.917431 0.447477 0.981651 9.49541 9.6729
0.5 0.219713 0.975022 0.862069 0.384447 0.948276 8.86207 9.34545
0.75 0.469713 0.947359 0.8 0.359 0.912 8.368 9.17544
1 0.719713 0.92048 0.632911 0.27653 0.746835 6.79114 9.09322
1.25 0.969713 0.894364 0.471698 0.210063 0.693396 5.51887 7.95918
1.5 1.21971 0.868989 0.334448 0.14143 0.528428 3.95987 7.49367
1.75 1.46971 0.844334 0.198413 0.0858548 0.388889 2.62698 6.7551
2 1.71971 0.820379 0.106157 0.0445904 0.247346 1.55732 6.29614
2.25 1.96971 0.797103 0.0532765 0.0206691 0.136921 0.793287 5.79377
2.5 2.21971 0.774487 0.0234192 0.00954235 0.0770492 0.404918 5.25532
2.75 2.46971 0.752514 0.00891583 0.0034768 0.0419044 0.183845 4.38723
3 2.71971 0.731163 0.0040201 0.00167554 0.0208643 0.0843819 4.04432
3.25 2.96971 0.710419 0.00109873 0.000473645 0.00870196 0.0288637 3.31692
3.5 3.21971 0.690263 0.000360856 0.00015616 0.00382868 0.0109411 2.85768
3.75 3.46971 0.670678 8e-05 3.39167e-05 0.00167 0.003418 2.04671

==> figures/data_SCF/512_R12_16_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip
0 -0.280287 1.0328 0.985222 0.477484 0.990148 15.8325 15.99
0.25 -0.0302872 1.00349 0.947867 0.449269 0.985782 15.4787 15.7019
0.5 0.219713 0.975022 0.862069 0.398294 0.956897 14.125 14.7613
0.75 0.469713 0.947359 0.763359 0.338279 0.912214 13.0954 14.3556
1 0.719713 0.92048 0.58309 0.25645 0.760933 10.1866 13.387
1.25 0.969713 0.894364 0.403226 0.171783 0.637097 7.69556 12.0791
1.5 1.21971 0.868989 0.292398 0.121741 0.510234 5.7076 11.1862
1.75 1.46971 0.844334 0.16488 0.0698509 0.356142 3.5573 9.98843
2 1.71971 0.820379 0.0873362 0.034698 0.244105 2.0738 8.49553
2.25 1.96971 0.797103 0.04865 0.0197813 0.150572 1.20895 8.02908
2.5 2.21971 0.774487 0.0194326 0.00811755 0.0851147 0.562379 6.60731
2.75 2.46971 0.752514 0.00727352 0.00305018 0.0414591 0.241263 5.8193
3 2.71971 0.731163 0.00250548 0.00102459 0.0200063 0.0989414 4.94552
3.25 2.96971 0.710419 0.000820927 0.000346551 0.00932573 0.0366749 3.93266
3.5 3.21971 0.690263 0.000248 9.7875e-05 0.00394 0.012558 3.18731
3.75 3.46971 0.670678 5.2e-05 1.85917e-05 0.00174 0.004096 2.35402


==> figures/data_SCF/512_R12_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 -0.280287 1.0328 0.980392 0.46924 0.980392 19.6078 20
0.25 -0.0302872 1.00349 0.900901 0.440916 0.981982 18.4775 18.8165
0.5 0.219713 0.975022 0.847458 0.381638 0.957627 17.4068 18.177
0.75 0.469713 0.947359 0.763359 0.332538 0.900763 16.2977 18.0932
1 0.719713 0.92048 0.564972 0.260028 0.757062 12.6554 16.7164
1.25 0.969713 0.894364 0.408163 0.185697 0.64898 9.60408 14.7987
1.5 1.21971 0.868989 0.30303 0.11654 0.575758 7.60606 13.2105
1.75 1.46971 0.844334 0.160514 0.0678772 0.367576 4.46228 12.1397
2 1.71971 0.820379 0.0943396 0.0396226 0.254717 2.63208 10.3333
2.25 1.96971 0.797103 0.0351 0.0139142 0.128466 1.13127 8.80601
2.5 2.21971 0.774487 0.0165948 0.00698708 0.0826419 0.639396 7.73695
2.75 2.46971 0.752514 0.00641108 0.00254012 0.0417361 0.258302 6.18894
3 2.71971 0.731163 0.00235755 0.000976024 0.0200627 0.114317 5.698
3.25 2.96971 0.710419 0.00061367 0.000261449 0.00880617 0.0384035 4.36098
3.5 3.21971 0.690263 0.000162 6.75333e-05 0.00397 0.013046 3.28615
3.75 3.46971 0.670678 4.6e-05 1.6e-05 0.001678 0.004304 2.56496

==> figures/data_SCF/512_R12_16_8.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip
0 -0.280287 1.0328 0.97561 0.493008 0.995122 7.85854 7.89706
0.25 -0.0302872 1.00349 0.980392 0.455556 0.990196 7.87745 7.95545
0.5 0.219713 0.975022 0.888889 0.402093 0.955556 7.32889 7.66977
0.75 0.469713 0.947359 0.763359 0.33742 0.877863 6.51908 7.42609
1 0.719713 0.92048 0.617284 0.263696 0.759259 5.45062 7.17886
1.25 0.969713 0.894364 0.490196 0.201113 0.703431 4.62255 6.57143
1.5 1.21971 0.868989 0.323625 0.130731 0.512945 3.22168 6.28076
1.75 1.46971 0.844334 0.200602 0.0786526 0.389168 2.18556 5.61598
2 1.71971 0.820379 0.102722 0.0406994 0.220339 1.17822 5.34732
2.25 1.96971 0.797103 0.0540394 0.020669 0.146177 0.691705 4.73198
2.5 2.21971 0.774487 0.029129 0.0120928 0.0868045 0.384066 4.4245
2.75 2.46971 0.752514 0.0119396 0.00491836 0.0447137 0.180288 4.03204
3 2.71971 0.731163 0.00418489 0.00174728 0.0193551 0.0675232 3.48865
3.25 2.96971 0.710419 0.00131074 0.000564108 0.00902442 0.0271257 3.00581
3.5 3.21971 0.690263 0.000403565 0.000172137 0.00389642 0.00947167 2.43086
3.75 3.46971 0.670678 0.000126 5.41083e-05 0.001768 0.003662 2.07127
4 3.71971 0.65165 3.6e-05 1.46e-05 0.000716 0.001228 1.71508

==> figures/data_SCF/512_R34_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
1.25 2.82608 0.722264 1 0.452201 1 10 10
1.5 3.07608 0.701772 0.943396 0.414761 0.962264 9.48113 9.85294
1.75 3.32608 0.681861 0.862069 0.380341 0.948276 8.94828 9.43636
2 3.57608 0.662516 0.735294 0.303828 0.882353 7.93382 8.99167
2.25 3.82608 0.643719 0.574713 0.23065 0.741379 6.35632 8.57364
2.5 4.07608 0.625455 0.369004 0.141064 0.601476 4.53506 7.53988
2.75 4.32608 0.60771 0.184843 0.067774 0.382625 2.55083 6.66667
3 4.57608 0.590468 0.0944287 0.0341432 0.233239 1.42776 6.12146
3.25 4.82608 0.573715 0.0332336 0.011919 0.122964 0.642074 5.22162
3.5 5.07608 0.557437 0.0132749 0.00433635 0.0622594 0.287535 4.61834
3.75 5.32608 0.541622 0.00482369 0.00175501 0.0271574 0.110993 4.08703
4 5.57608 0.526255 0.00102061 0.000316388 0.0109715 0.0349558 3.18605
4.25 5.82608 0.511324 0.000294424 9.05674e-05 0.00406894 0.0111646 2.74385
4.5 6.07608 0.496817 5.6e-05 1.40815e-05 0.001444 0.003336 2.31025

==> figures/data_SCF/512_R34_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
1.25 2.82608 0.722264 1 0.455027 1 20 20
1.5 3.07608 0.701772 0.917431 0.411573 0.954128 18.5596 19.4519
1.75 3.32608 0.681861 0.869565 0.395085 0.965217 17.913 18.5586
2 3.57608 0.662516 0.684932 0.281659 0.876712 14.9315 17.0312
2.25 3.82608 0.643719 0.561798 0.23139 0.769663 12.5225 16.2701
2.5 4.07608 0.625455 0.307692 0.11561 0.581538 7.62462 13.1111
2.75 4.32608 0.60771 0.169492 0.0645864 0.394915 4.44915 11.2661
3 4.57608 0.590468 0.0813008 0.029814 0.234146 2.3374 9.98264
3.25 4.82608 0.573715 0.0246488 0.00876504 0.124969 0.952921 7.62525
3.5 5.07608 0.557437 0.00982511 0.00339954 0.0631755 0.409216 6.47745
3.75 5.32608 0.541622 0.00246755 0.00083709 0.0266989 0.140231 5.25231
4 5.57608 0.526255 0.000753489 0.000223364 0.0110537 0.0459477 4.15678
4.25 5.82608 0.511324 0.00013 3.68641e-05 0.004096 0.012998 3.17334
4.5 6.07608 0.496817 4e-05 1.07554e-05 0.001422 0.003888 2.73418

==> figures/data_SCF/512_R35_16_10.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 0.571429 0.936329 1 0.487705 1 10 10
0.25 0.821429 0.909764 0.990099 0.4685 1 9.93069 9.93069
0.5 1.07143 0.883952 0.952381 0.439106 0.971429 9.62857 9.91176
0.75 1.32143 0.858872 0.934579 0.418576 0.981308 9.54206 9.72381
1 1.57143 0.834504 0.917431 0.409451 0.944954 9.2844 9.82524
1.25 1.82143 0.810828 0.724638 0.306184 0.84058 7.72464 9.18966
1.5 2.07143 0.787823 0.520833 0.204463 0.71875 5.97917 8.31884
1.75 2.32143 0.765471 0.3861 0.142275 0.598456 4.68726 7.83226
2 2.57143 0.743753 0.211864 0.0822208 0.411017 2.86864 6.97938
2.25 2.82143 0.722651 0.110011 0.0413596 0.254125 1.58416 6.23377
2.5 3.07143 0.702148 0.0355114 0.0115971 0.148438 0.696378 4.69139
2.75 3.32143 0.682226 0.0187617 0.00596135 0.0774859 0.34728 4.48184
3 3.57143 0.66287 0.00483629 0.00152923 0.0401412 0.134062 3.33976
3.25 3.82143 0.644063 0.00154818 0.000461008 0.0172777 0.0511673 2.96147
3.5 4.07143 0.62579 0.000513052 0.000138489 0.00776761 0.018516 2.38375
3.75 4.32143 0.608035 0.000158 3.67603e-05 0.003626 0.007142 1.96966
4 4.57143 0.590784 2.4e-05 3.50685e-06 0.001488 0.00233 1.56586

==> figures/data_SCF/512_R35_16_20.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip 
0 0.571429 0.936329 1 0.491747 1 20 20
0.25 0.821429 0.909764 0.990099 0.466838 1 19.8317 19.8317
0.5 1.07143 0.883952 0.934579 0.429522 0.971963 19.0374 19.5865
0.75 1.32143 0.858872 0.934579 0.422833 0.981308 18.8879 19.2476
1 1.57143 0.834504 0.877193 0.391673 0.929825 18.1053 19.4717
1.25 1.82143 0.810828 0.671141 0.288039 0.832215 14.5638 17.5
1.5 2.07143 0.787823 0.483092 0.193485 0.729469 11.1981 15.351
1.75 2.32143 0.765471 0.34965 0.137489 0.58042 8.16084 14.0602
2 2.57143 0.743753 0.169492 0.0655329 0.420339 4.72712 11.246
2.25 2.82143 0.722651 0.0838926 0.0306984 0.24245 2.37416 9.79239
2.5 3.07143 0.702148 0.0283768 0.00939254 0.146992 1.04455 7.10618
2.75 3.32143 0.682226 0.0127926 0.00416987 0.0779071 0.488039 6.26437
3 3.57143 0.66287 0.0033678 0.0010138 0.0399084 0.173273 4.34177
3.25 3.82143 0.644063 0.00126422 0.000369309 0.0173578 0.0659924 3.80189
3.5 4.07143 0.62579 0.000306798 7.24233e-05 0.00796449 0.0228227 2.86556
3.75 4.32143 0.608035 0.000114 2.36233e-05 0.003512 0.00811 2.30923
4 4.57143 0.590784 2.6e-05 5.41096e-06 0.001548 0.002698 1.74289

==> figures/data_SCFPERB/1024_R12_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.137883 1.016 1 0.504355 1 10 10 1 10 10
0.25 0.112117 0.987175 0.97561 0.490568 0.990244 9.78537 9.88177 0.97561 9.7561 10
0.5 0.362117 0.959167 0.947867 0.473819 0.981043 9.61137 9.7971 0.947867 9.47867 10
0.75 0.612117 0.931953 0.843882 0.41659 0.92827 8.79747 9.47727 0.843882 8.43882 10
1 0.862117 0.905512 0.692042 0.340872 0.820069 7.50173 9.14768 0.695502 6.92734 9.9602
1.25 1.11212 0.879821 0.536193 0.2542 0.678284 5.99732 8.8419 0.541555 5.3807 9.93564
1.5 1.36212 0.854858 0.29985 0.138001 0.472264 3.75712 7.95556 0.32084 3.13493 9.77103
1.75 1.61212 0.830604 0.113895 0.0502505 0.285877 1.92995 6.751 0.137244 1.26936 9.24896
2 1.86212 0.807038 0.0353482 0.0146944 0.148993 0.890951 5.97983 0.0574408 0.451926 7.86769
2.25 2.11212 0.784141 0.00902935 0.00350451 0.0672235 0.356569 5.30423 0.0199549 0.135892 6.80995
2.5 2.36212 0.761893 0.00154539 0.000506521 0.0256612 0.118323 4.61096 0.00564841 0.0306992 5.43502
2.75 2.61212 0.740277 0.000306 9.20081e-05 0.00935 0.036384 3.89134 0.001374 0.006614 4.81368
3 2.86212 0.719274 5e-05 1.11855e-05 0.003244 0.009826 3.02898 0.000284 0.001248 4.39437

==> figures/data_SCFPERB/1024_R12_88.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb avg_all
0 -0.137883 1.016 1 0.506391 1 8 8 1 8 8 17
0.25 0.112117 0.987175 1 0.50631 1 8 8 1 8 8 17
0.5 0.362117 0.959167 0.980392 0.489821 0.990196 7.87255 7.9505 0.980392 7.84314 8 16.71569
0.75 0.612117 0.931953 0.854701 0.42349 0.940171 7.05983 7.50909 0.854701 6.83761 8 14.89744
1 0.862117 0.905512 0.689655 0.334594 0.77931 5.95862 7.64602 0.696552 5.54483 7.9604 12.50345
1.25 1.11212 0.879821 0.473934 0.227717 0.649289 4.52607 6.9708 0.483412 3.84834 7.96078 9.37441
1.5 1.36212 0.854858 0.353357 0.163819 0.508834 3.4311 6.74306 0.363958 2.85512 7.84466 7.28622
1.75 1.61212 0.830604 0.124069 0.0549883 0.277916 1.62283 5.83929 0.150124 1.12779 7.5124 3.75062
2 1.86212 0.807038 0.0420521 0.0173117 0.137931 0.722456 5.2378 0.058873 0.390664 6.63571 2.11312
2.25 2.11212 0.784141 0.0102312 0.00393304 0.0654798 0.304379 4.64844 0.022611 0.123389 5.45701 1.427768
2.5 2.36212 0.761893 0.00215471 0.000718526 0.0251239 0.10265 4.08576 0.00650722 0.03273 5.0298 1.13538
2.75 2.61212 0.740277 0.000426325 0.000117996 0.00931946 0.0327929 3.51876 0.00168825 0.00724752 4.29293 1.04004042


==> figures/data_SCFPERB/1024_R34_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 1.66948 0.825137 1 0.496489 1 9.97 9.97 0.995 9.95 10
0.25 1.91948 0.801726 1 0.492919 1 10 10 1 10 10
0.5 2.16948 0.77898 1 0.491217 1 10 10 1 9.955 9.955
0.75 2.41948 0.756878 1 0.488816 1 10 10 1 10 10
1 2.66948 0.735404 1 0.491057 1 10 10 1 10 10
1.25 2.91948 0.714539 1 0.483118 1 10 10 1 10 10
1.5 3.16948 0.694266 0.990099 0.474932 0.99505 9.92574 9.97512 0.990099 9.90099 10
1.75 3.41948 0.674569 0.952381 0.447397 0.990476 9.67619 9.76923 0.952381 9.52381 10
2 3.66948 0.65543 0.858369 0.400026 0.93133 8.92704 9.58525 0.862661 8.62232 9.99502
2.25 3.91948 0.636834 0.607903 0.267558 0.775076 7.04863 9.09412 0.635258 6.23404 9.8134
2.5 4.16948 0.618765 0.347826 0.143804 0.591304 4.68348 7.92059 0.391304 3.65217 9.33333
2.75 4.41948 0.60121 0.155521 0.0601662 0.349922 2.40047 6.86 0.186625 1.69596 9.0875
3 4.66948 0.584152 0.0460936 0.0153497 0.189445 1.11593 5.89051 0.0730583 0.579396 7.9306
3.25 4.91948 0.567579 0.00961307 0.00292802 0.0767123 0.370344 4.82769 0.0192742 0.136361 7.07481
3.5 5.16948 0.551475 0.0019145 0.000419357 0.0304501 0.113511 3.72776 0.0046618 0.0304597 6.53388
3.75 5.41948 0.535829 0.000358 7.73378e-05 0.011532 0.033672 2.91988 0.000964 0.006072 6.29876
4 5.66948 0.520626 7e-05 9.53191e-06 0.004136 0.009394 2.27128 0.00018 0.001156 6.42222

==> figures/data_SCFPERB/1024_R35_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 0.681569 0.924531 1 0.501786 1 10 10 1 10 10
0.25 0.931569 0.8983 1 0.501603 1 10 10 1 10 10
0.5 1.18157 0.872814 0.995025 0.497454 1 9.97015 9.97015 0.995025 9.95025 10
0.75 1.43157 0.84805 0.995025 0.493476 0.995025 9.95025 10 0.995025 9.95025 10
1 1.68157 0.823989 0.925926 0.450859 0.944444 9.31481 9.86275 0.925926 9.25926 10
1.25 1.93157 0.800611 0.83682 0.402428 0.903766 8.65272 9.57407 0.83682 8.3682 10
1.5 2.18157 0.777896 0.696864 0.330609 0.797909 7.45296 9.34061 0.700348 6.98258 9.97015
1.75 2.43157 0.755826 0.357782 0.165108 0.567084 4.54741 8.01893 0.384615 3.71199 9.65116
2 2.68157 0.734381 0.175593 0.0779892 0.372256 2.73924 7.35849 0.212467 1.94732 9.16529
2.25 2.93157 0.713545 0.0601504 0.024739 0.195789 1.28992 6.58833 0.0875188 0.723609 8.26804
2.5 3.18157 0.693301 0.0145285 0.00552897 0.0852099 0.490629 5.75789 0.0297835 0.206087 6.91951
2.75 3.43157 0.67363 0.00244912 0.000839733 0.0328917 0.161287 4.90357 0.00793515 0.0451863 5.69444
3 3.68157 0.654518 0.000440791 0.000125544 0.0106936 0.0460406 4.30544 0.00187556 0.00931611 4.9671
3.25 3.93157 0.635948 6.6e-05 1.6798e-05 0.00321 0.011244 3.5028 0.000338 0.001622 4.79882

==> figures/data_SCFPERB/2048_R12_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0.25 0.181606 0.979309 1 0.500923 1 10 10 1 10 10
0.5 0.431606 0.951524 1 0.502133 1 10 10 1 10 10
0.75 0.681606 0.924527 0.961538 0.480311 1 9.73077 9.73077 0.961538 9.61538 10
1 0.931606 0.898297 0.854701 0.419762 0.897436 8.7265 9.72381 0.854701 8.54701 10
1.25 1.18161 0.87281 0.537634 0.260363 0.66129 6 9.07317 0.543011 5.41935 9.9802
1.5 1.43161 0.848047 0.273224 0.128567 0.409836 3.25956 7.95333 0.281421 2.78415 9.8932
1.75 1.68161 0.823986 0.0898473 0.0399134 0.206649 1.48518 7.18696 0.115004 1.01438 8.82031
2 1.93161 0.800608 0.0152835 0.0061648 0.0655663 0.420602 6.41492 0.0291915 0.212594 7.28272
2.25 2.18161 0.777893 0.00178339 0.000635952 0.0199205 0.106718 5.35721 0.00579602 0.0316908 5.46769
2.5 2.43161 0.755822 0.000152 4.64603e-05 0.005072 0.022888 4.51262 0.001004 0.00446 4.44223
2.75 2.68161 0.734378 2.8e-05 5.69444e-06 0.0012 0.004214 3.51167 0.000126 0.0005 3.96825

==> figures/data_SCFPERB/2048_R12_88.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.0683942 1.00791 1 0.501429 1 8 8 1 8 8
0.25 0.181606 0.979309 1 0.499489 1 8 8 1 8 8
0.5 0.431606 0.951524 0.995025 0.496422 1 7.97512 7.97512 0.99005 7.9204 8
0.75 0.681606 0.924527 0.966184 0.476675 0.971014 7.73913 7.97015 0.966184 7.72947 8
1 0.931606 0.898297 0.816327 0.398235 0.885714 6.82041 7.70046 0.816327 6.53061 8
1.25 1.18161 0.87281 0.522193 0.248135 0.660574 4.7859 7.24506 0.527415 4.20888 7.9802
1.5 1.43161 0.848047 0.253165 0.114877 0.392405 2.60886 6.64839 0.268354 2.10127 7.83019
1.75 1.68161 0.823986 0.0848536 0.0369214 0.181162 1.09588 6.04918 0.1014 0.74756 7.37238
2 1.93161 0.800608 0.0159604 0.00587749 0.0604102 0.309712 5.12682 0.024579 0.160083 6.51299
2.25 2.18161 0.777893 0.00237934 0.000782455 0.0196652 0.0868339 4.41561 0.00584127 0.0308719 5.28513
2.5 2.43161 0.755822 0.000226 6.02917e-05 0.005012 0.0183 3.65124 0.000916 0.004042 4.41266
2.75 2.68161 0.734378 1.8e-05 4.03175e-06 0.001124 0.003388 3.01423 0.000102 0.000414 4.05882


==> figures/data_SCFPERB/2048_R34_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
1.5 3.21544 0.690603 1 0.487408 1 10 10 1 10 10
1.75 3.46544 0.671009 0.990099 0.468864 0.990099 9.90099 10 0.990099 9.90099 10
2 3.71544 0.651971 0.900901 0.41947 0.981982 9.33333 9.50459 0.900901 9.00901 10
2.25 3.96544 0.633473 0.617284 0.276628 0.796296 6.87037 8.62791 0.62963 6.24691 9.92157
2.5 4.21544 0.6155 0.2849 0.10823 0.518519 4.0114 7.73626 0.333333 3.08547 9.25641
2.75 4.46544 0.598037 0.105374 0.0330479 0.320337 2.02002 6.30592 0.142255 1.22972 8.64444
3 4.71544 0.58107 0.0264061 0.005649 0.140745 0.701083 4.98124 0.043306 0.34328 7.92683
3.25 4.96544 0.564584 0.00468274 0.000655553 0.0593304 0.202482 3.41279 0.00913135 0.064856 7.10256
3.5 5.21544 0.548565 0.000885567 9.04094e-05 0.0233878 0.0602186 2.57478 0.00209879 0.0140097 6.67511
3.75 5.46544 0.533001 0.00026738 1.96806e-05 0.00964708 0.0193931 2.01025 0.000478611 0.00358022 7.48045
4 5.71544 0.517879 6e-05 3.68421e-06 0.004004 0.006688 1.67033 0.000108 0.00081 7.5

==> figures/data_SCFPERB/2048_R35_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0.25 0.985608 0.892729 1 0.501096 1 10 10 1 10 10
0.5 1.23561 0.8674 1 0.494633 1 10 10 1 10 10
0.75 1.48561 0.84279 1 0.494839 1 10 10 1 10 10
1 1.73561 0.818879 0.961538 0.469878 0.980769 9.75962 9.95098 0.961538 9.61538 10
1.25 1.98561 0.795645 0.909091 0.440073 0.954545 9.3 9.74286 0.909091 9.09091 10
1.5 2.23561 0.773071 0.641026 0.297398 0.782051 7.1859 9.18852 0.647436 6.42308 9.92079
1.75 2.48561 0.751138 0.26738 0.117546 0.441176 3.47594 7.87879 0.280749 2.75401 9.80952
2 2.73561 0.729826 0.107759 0.0418153 0.262931 1.82543 6.94262 0.134698 1.17996 8.76
2.25 2.98561 0.70912 0.0167084 0.00558555 0.101587 0.524645 5.16447 0.0285714 0.225063 7.87719
2.5 3.23561 0.689001 0.00274311 0.000710585 0.0346455 0.141325 4.07918 0.00650117 0.042189 6.48945
2.75 3.48561 0.669452 0.000424883 6.26921e-05 0.0115993 0.0375511 3.23736 0.0011047 0.0066919 6.05769
3 3.73561 0.650458 6.4e-05 7.37016e-06 0.003846 0.009742 2.53302 0.000192 0.001178 6.13542

==> figures/data_SCFPERB/256_R12_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.579919 1.06904 0.930233 0.503032 0.953488 9.36279 9.81951 0.930233 9.30233 10
0.25 -0.329919 1.03871 0.819672 0.434243 0.938525 8.7459 9.31878 0.831967 8.31148 9.99015
0.5 -0.0799195 1.00924 0.823045 0.437684 0.934156 8.65432 9.26432 0.823045 8.23045 10
0.75 0.170081 0.980609 0.743494 0.392658 0.881041 8.04089 9.12658 0.754647 7.49814 9.93596
1 0.420081 0.952787 0.558659 0.290777 0.782123 6.63966 8.48929 0.578212 5.69832 9.85507
1.25 0.670081 0.925755 0.438596 0.214521 0.682018 5.66447 8.30547 0.484649 4.66886 9.63348
1.5 0.920081 0.899489 0.324149 0.154463 0.591572 4.54619 7.68493 0.364668 3.47812 9.53778
1.75 1.17008 0.873969 0.210084 0.101028 0.468487 3.29202 7.02691 0.252101 2.27416 9.02083
2 1.42008 0.849173 0.145666 0.0695492 0.378004 2.51056 6.64162 0.175528 1.60743 9.15768
2.25 1.67008 0.82508 0.0789266 0.0354254 0.286504 1.71902 6 0.110497 0.943962 8.54286
2.5 1.92008 0.801671 0.0366972 0.0160075 0.169541 0.929908 5.48485 0.0566972 0.448073 7.90291
2.75 2.17008 0.778926 0.0179775 0.00811798 0.119191 0.610966 5.12594 0.0342472 0.252404 7.37008
3 2.42008 0.756826 0.00583175 0.00247355 0.0688439 0.301327 4.37696 0.0132089 0.0889926 6.73731
3.25 2.67008 0.735353 0.00269103 0.00107257 0.0390872 0.156551 4.00516 0.00612209 0.0416302 6.8
3.5 2.92008 0.71449 0.000818471 0.000337802 0.0199871 0.0725206 3.62838 0.00240631 0.0149739 6.22279
3.75 3.17008 0.694218 0.000348 0.000141375 0.010162 0.03261 3.20901 0.000938 0.005832 6.21748
4 3.42008 0.674522 0.000126 5.06786e-05 0.004676 0.012918 2.76262 0.000288 0.001888 6.55556
4.25 3.67008 0.655384 2.8e-05 1.05893e-05 0.002142 0.005606 2.61718 0.000126 0.000708 5.61905

==> figures/data_SCFPERB/256_R12_88.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.579919 1.06904 0.970874 0.528606 1 7.86408 7.86408 0.970874 7.76699 8
0.25 -0.329919 1.03871 0.900901 0.471927 0.963964 7.56757 7.85047 0.90991 7.21622 7.93069
0.5 -0.0799195 1.00924 0.757576 0.395969 0.901515 6.71212 7.44538 0.787879 6.18182 7.84615
0.75 0.170081 0.980609 0.699301 0.35271 0.86014 6.25874 7.27642 0.706294 5.64336 7.9901
1 0.420081 0.952787 0.584795 0.304041 0.795322 5.48538 6.89706 0.619883 4.84795 7.82075
1.25 0.670081 0.925755 0.507614 0.248686 0.751269 5.11168 6.80405 0.543147 4.25888 7.84112
1.5 0.920081 0.899489 0.403226 0.197041 0.629032 4.07661 6.48077 0.439516 3.375 7.6789
1.75 1.17008 0.873969 0.203252 0.0976154 0.473577 2.72764 5.75966 0.256098 1.8435 7.19841
2 1.42008 0.849173 0.133333 0.0625833 0.356 1.948 5.47191 0.173333 1.24667 7.19231
2.25 1.67008 0.82508 0.0783699 0.0360572 0.253135 1.33621 5.27864 0.115987 0.762539 6.57432
2.5 1.92008 0.801671 0.0369004 0.0162559 0.178598 0.826199 4.62603 0.0601476 0.381919 6.34969
2.75 2.17008 0.778926 0.0184604 0.00851651 0.100978 0.449511 4.45155 0.0321211 0.197342 6.14368
3 2.42008 0.756826 0.00645911 0.00281548 0.0689187 0.271541 3.94002 0.0157602 0.0850019 5.39344
3.25 2.67008 0.735353 0.00290605 0.00119978 0.039406 0.143181 3.63348 0.00729418 0.0387086 5.30677
3.5 2.92008 0.71449 0.00109907 0.000405478 0.0200141 0.0651419 3.25481 0.00282461 0.0146836 5.19844
3.75 3.17008 0.694218 0.000390207 0.000162354 0.0101454 0.0296284 2.92038 0.00103795 0.00511562 4.92857
4 3.42008 0.674522 0.000138 5.51071e-05 0.004692 0.012496 2.66326 0.00041 0.002056 5.01463
4.25 3.67008 0.655384 5e-05 1.61071e-05 0.002098 0.004982 2.37464 0.000152 0.00077 5.06579

==> figures/data_SCFPERB/256_R34_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 1.38303 0.852803 1 0.49929 1 10 10 1 10 10
0.25 1.63303 0.828607 1 0.495455 1 10 10 1 10 10
0.5 1.88303 0.805098 0.995025 0.49935 0.995025 9.95025 10 0.995025 9.95025 10
0.75 2.13303 0.782256 0.970874 0.483258 0.995146 9.87379 9.92195 0.970874 9.70874 10
1 2.38303 0.760061 0.956938 0.451936 0.980861 9.66507 9.85366 0.961722 9.60766 9.99005
1.25 2.63303 0.738497 0.938967 0.448143 0.985915 9.723 9.8619 0.953052 9.43662 9.90148
1.5 2.88303 0.717544 0.843882 0.392405 0.92827 8.85232 9.53636 0.85654 8.5443 9.97537
1.75 3.13303 0.697186 0.724638 0.344656 0.887681 8.13406 9.16327 0.757246 7.46739 9.86124
2 3.38303 0.677405 0.574713 0.263127 0.793103 6.86494 8.6558 0.62069 6.03448 9.72222
2.25 3.63303 0.658186 0.4158 0.179054 0.692308 5.47609 7.90991 0.451143 4.32848 9.59447
2.5 3.88303 0.639512 0.310078 0.129405 0.576744 4.37674 7.58871 0.348837 3.31938 9.51556
2.75 4.13303 0.621368 0.169924 0.0710782 0.44435 2.98131 6.70937 0.220901 1.97026 8.91923
3 4.38303 0.603738 0.116144 0.0477477 0.319396 2.04472 6.40182 0.142857 1.3043 9.13008
3.25 4.63303 0.586609 0.0495663 0.0187324 0.217348 1.15242 5.30217 0.0681537 0.58166 8.53455
3.5 4.88303 0.569966 0.0241313 0.0091075 0.122104 0.614624 5.0336 0.0329392 0.281974 8.56044
3.75 5.13303 0.553795 0.00767106 0.00279296 0.0698834 0.296448 4.24204 0.0132326 0.100836 7.62029
4 5.38303 0.538082 0.00302856 0.00102661 0.0374481 0.140222 3.74444 0.00542112 0.041461 7.64804
4.25 5.63303 0.522816 0.00101295 0.00033433 0.0183039 0.0599765 3.2767 0.00180304 0.0137203 7.60955
4.5 5.88303 0.507982 0.000296 8.80909e-05 0.008034 0.022934 2.85462 0.00053 0.004114 7.76226
4.75 6.13303 0.49357 0.000112 3.00114e-05 0.003454 0.008924 2.58367 0.000188 0.001494 7.94681
5 6.38303 0.479566 2.4e-05 7.54545e-06 0.0014 0.00298 2.12857 4e-05 0.000274 6.85

==> figures/data_SCFPERB/256_R35_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 0.326691 0.963087 0.961538 0.502021 0.980769 9.64904 9.83824 0.961538 9.61538 10
0.25 0.576691 0.935762 0.970874 0.498523 0.980583 9.75728 9.9505 0.970874 9.70874 10
0.5 0.826691 0.909213 0.896861 0.46523 0.973094 9.30493 9.56221 0.90583 9 9.93564
0.75 1.07669 0.883416 0.83682 0.4175 0.949791 8.88285 9.35242 0.845188 8.39331 9.93069
1 1.32669 0.858352 0.692042 0.337696 0.889273 7.78201 8.75097 0.716263 7.07612 9.87923
1.25 1.57669 0.833999 0.632911 0.292997 0.822785 7.13924 8.67692 0.648734 6.39557 9.85854
1.5 1.82669 0.810337 0.510204 0.24194 0.747449 6.05612 8.10239 0.533163 5.21684 9.78469
1.75 2.07669 0.787346 0.338983 0.157124 0.613559 4.60508 7.50552 0.374576 3.59153 9.58824
2 2.32669 0.765007 0.239234 0.100678 0.501196 3.54426 7.0716 0.272727 2.58612 9.48246
2.25 2.57669 0.743302 0.144509 0.0599816 0.365607 2.34538 6.41502 0.172688 1.58454 9.17573
2.5 2.82669 0.722213 0.0735565 0.0292067 0.249356 1.45605 5.83923 0.0970945 0.836705 8.61742
2.75 3.07669 0.701723 0.0307645 0.0122724 0.166897 0.807722 4.83963 0.04507 0.374404 8.30717
3 3.32669 0.681813 0.0131423 0.00475267 0.101327 0.447168 4.4131 0.0224734 0.171113 7.61404
3.25 3.57669 0.662469 0.00507756 0.00171147 0.0580111 0.217218 3.74442 0.00875879 0.0661352 7.55072
3.5 3.82669 0.643673 0.00182879 0.000555793 0.0319032 0.103793 3.25337 0.00340155 0.0246246 7.23925
3.75 4.07669 0.625411 0.000600826 0.000181815 0.0160541 0.0441848 2.75225 0.00118062 0.00834848 7.07125
4 4.32669 0.607667 0.00021 5.64783e-05 0.007596 0.0187 2.46182 0.000396 0.00291 7.34848
4.25 4.57669 0.590426 4.6e-05 1.27681e-05 0.003606 0.007534 2.0893 9.6e-05 0.000678 7.0625

==> figures/data_SCFPERB/512_R12_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 -0.280287 1.0328 0.985222 0.507964 0.990148 9.87192 9.97015 0.985222 9.85222 10
0.25 -0.0302872 1.00349 0.947867 0.483886 0.990521 9.71564 9.80861 0.947867 9.47867 10
0.5 0.219713 0.975022 0.877193 0.442617 0.942982 9.10526 9.65581 0.877193 8.77193 10
0.75 0.469713 0.947359 0.790514 0.393956 0.873518 8.26877 9.46606 0.794466 7.94071 9.99502
1 0.719713 0.92048 0.571429 0.276857 0.754286 6.54857 8.68182 0.591429 5.82571 9.85024
1.25 0.969713 0.894364 0.454545 0.215521 0.688636 5.49545 7.9802 0.475 4.63409 9.75598
1.5 1.21971 0.868989 0.292826 0.132833 0.508053 3.94729 7.76945 0.326501 3.07174 9.40807
1.75 1.46971 0.844334 0.148368 0.0638539 0.352374 2.41098 6.84211 0.179525 1.6365 9.1157
2 1.71971 0.820379 0.0795545 0.034636 0.264916 1.68099 6.34535 0.114956 0.961416 8.36332
2.25 1.96971 0.797103 0.0315806 0.0125257 0.150482 0.840202 5.58342 0.052108 0.408337 7.83636
2.5 2.21971 0.774487 0.00980681 0.00371841 0.082181 0.421398 5.12768 0.0236344 0.1523 6.44398
2.75 2.46971 0.752514 0.00305642 0.00105701 0.0413228 0.186839 4.52145 0.00976527 0.0544501 5.5759
3 2.71971 0.731163 0.000838916 0.000271669 0.0201004 0.0799025 3.97517 0.00382965 0.0184352 4.8138
3.25 2.96971 0.710419 0.000204 5.8975e-05 0.009118 0.030842 3.38254 0.001292 0.005494 4.25232
3.5 3.21971 0.690263 6.8e-05 1.96833e-05 0.003886 0.011134 2.86516 0.00043 0.00177 4.11628

==> figures/data_SCFPERB/512_R12_88.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb avg_all
0 -0.280287 1.0328 0.990099 0.510788 0.990099 7.92079 8 0.990099 7.92079 8 16.84158
0.25 -0.0302872 1.00349 0.970874 0.491323 0.985437 7.82524 7.94089 0.970874 7.76699 8 16.59223
0.5 0.219713 0.975022 0.869565 0.441087 0.956522 7.2 7.52727 0.869565 6.95652 8 15.15652
0.75 0.469713 0.947359 0.803213 0.390261 0.899598 6.71888 7.46875 0.803213 6.4257 8 14.14458
1 0.719713 0.92048 0.611621 0.295336 0.767584 5.41896 7.05976 0.623853 4.92661 7.89706 11.34557
1.25 0.969713 0.894364 0.428266 0.202918 0.655246 4.34261 6.62745 0.462527 3.56745 7.71296 8.91006
1.5 1.21971 0.868989 0.309598 0.140912 0.513932 3.23994 6.30422 0.331269 2.59288 7.8271 6.83282
1.75 1.46971 0.844334 0.180343 0.0769161 0.366997 2.16141 5.88943 0.204689 1.52029 7.42731 4.6817
2 1.71971 0.820379 0.0776398 0.0312063 0.242236 1.2764 5.26923 0.110248 0.73913 6.70423 3.01553
2.25 1.96971 0.797103 0.0341939 0.0134532 0.147034 0.715165 4.86395 0.0608651 0.375791 6.17416 2.090956
2.5 2.21971 0.774487 0.0136836 0.00532521 0.0842228 0.375068 4.45329 0.0275725 0.160509 5.82134 1.535577
2.75 2.46971 0.752514 0.00403918 0.00150333 0.0431182 0.167889 3.89368 0.011027 0.0527517 4.78388 1.2206407
3 2.71971 0.731163 0.00101812 0.000322766 0.0203777 0.0712228 3.49513 0.00424048 0.0178884 4.21849 1.0891112
3.25 2.96971 0.710419 0.000324 9.9325e-05 0.009142 0.0277 3.02997 0.001486 0.005862 3.94482 1.033562
3.5 3.21971 0.690263 7e-05 1.895e-05 0.003916 0.00965 2.46425 0.000422 0.001504 3.56398 1.011154

==> figures/data_SCFPERB/512_R34_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0.75 2.32608 0.765061 0.995025 0.48767 1 9.9602 9.9602 0.995025 9.95025 10
1 2.57608 0.743355 0.995025 0.485629 1 9.98507 9.98507 0.995025 9.95025 10
1.25 2.82608 0.722264 0.980392 0.472773 0.995098 9.89216 9.94089 0.980392 9.80392 10
1.5 3.07608 0.701772 0.930233 0.43769 0.981395 9.54884 9.72986 0.934884 9.33023 9.9801
1.75 3.32608 0.681861 0.83682 0.381322 0.949791 8.79498 9.25991 0.849372 8.48536 9.99015
2 3.57608 0.662516 0.651466 0.294124 0.824104 7.30293 8.86166 0.667752 6.58958 9.86829
2.25 3.82608 0.643719 0.490196 0.214527 0.715686 6.10049 8.52397 0.534314 5.07843 9.50459
2.5 4.07608 0.625455 0.291121 0.120246 0.538574 4.18632 7.77297 0.346434 3.17322 9.15966
2.75 4.32608 0.60771 0.153257 0.0588456 0.384674 2.69655 7.00996 0.198467 1.75096 8.82239
3 4.57608 0.590468 0.058309 0.0206625 0.234402 1.40058 5.97512 0.0862974 0.715743 8.29392
3.25 4.82608 0.573715 0.0241867 0.00833062 0.127101 0.696699 5.48145 0.0403918 0.323618 8.01198
3.5 5.07608 0.557437 0.00624415 0.00210502 0.0635342 0.284952 4.48501 0.0136435 0.0917577 6.7254
3.75 5.32608 0.541622 0.00173745 0.000467507 0.0273041 0.105342 3.8581 0.00410039 0.0267047 6.51271
4 5.57608 0.526255 0.000563096 0.000139787 0.0109128 0.0361283 3.31063 0.00122473 0.00820994 6.70345
4.25 5.82608 0.511324 9.8e-05 2.1462e-05 0.004164 0.011134 2.67387 0.000282 0.001618 5.73759

==> figures/data_SCFPERB/512_R35_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip perbframe avg_perb_tot avg_perb
0 0.571429 0.936329 1 0.50286 1 10 10 1 10 10
0.25 0.821429 0.909764 0.995025 0.501499 1 9.9602 9.9602 0.995025 9.95025 10
0.5 1.07143 0.883952 0.956938 0.469752 0.971292 9.65072 9.93596 0.956938 9.56938 10
0.75 1.32143 0.858872 0.921659 0.454454 0.963134 9.35945 9.7177 0.926267 9.23502 9.97015
1 1.57143 0.834504 0.813008 0.394072 0.898374 8.50813 9.47059 0.817073 8.14634 9.97015
1.25 1.82143 0.810828 0.677966 0.307407 0.833898 7.48814 8.97967 0.694915 6.88814 9.9122
1.5 2.07143 0.787823 0.543478 0.24424 0.736413 6.29891 8.55351 0.559783 5.50543 9.83495
1.75 2.32143 0.765471 0.30349 0.133525 0.556904 4.20182 7.54496 0.344461 3.27314 9.5022
2 2.57143 0.743753 0.162338 0.0641178 0.402597 2.70455 6.71774 0.198864 1.81575 9.13061
2.25 2.82143 0.722651 0.0815328 0.0302314 0.264574 1.58867 6.00462 0.107216 0.936404 8.73384
2.5 3.07143 0.702148 0.0261849 0.00882663 0.147421 0.737497 5.00266 0.0420267 0.328751 7.82243
2.75 3.32143 0.682226 0.00977852 0.00307437 0.0767614 0.334621 4.35924 0.016819 0.12717 7.56105
3 3.57143 0.66287 0.00277994 0.000791807 0.0375431 0.13548 3.60866 0.00555988 0.0395585 7.115
3.25 3.82143 0.644063 0.000688776 0.000168479 0.0172263 0.0509867 2.95982 0.00167373 0.0112133 6.69959
3.5 4.07143 0.62579 0.000202 4.09795e-05 0.007812 0.018436 2.35996 0.000478 0.003188 6.66946
3.75 4.32143 0.608035 4e-05 5.28767e-06 0.003538 0.006652 1.88016 0.000106 0.000694 6.54717

==> figures/data_SCL/1024_R12.txt <==
Eb FER BER
0 0.985222 0.451384
0.25 0.888889 0.386228
0.5  0.803213 0.327544
0.75 0.58651 0.222856
1  0.323102 0.109874
1.25 0.158479 0.0502882
1.5  0.0467836 0.0134899
1.75 0.0130429 0.00342784
2  0.00234381 0.000574872
2.25 0.000414616 8.85364e-05
2.5 5e-5 8.6e-6
2.75 6.8e-6 9.423e-7

==> figures/data_SCP/1024_R12_16_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip  perbframe avg_perb_tot avg_perb 
0 -0.137883 1.016 0.995025 0.504895 0.995025 0 0 0.995025 15.9204 16
0.25 0.112117 0.987175 1 0.502218 1 0 0 1 16 16
0.5 0.362117 0.959167 0.990099 0.491816 0.990099 0 0 0.990099 15.8119 15.97
0.75 0.612117 0.931953 0.917431 0.457846 0.917431 0 0 0.917431 14.6789 16
1 0.862117 0.905512 0.843882 0.410363 0.860759 0 0 0.860759 13.5907 15.7892
1.25 1.11212 0.879821 0.606061 0.286541 0.639394 0 0 0.639394 9.86061 15.4218
1.5 1.36212 0.854858 0.400802 0.172163 0.47495 0 0 0.47495 6.93186 14.5949
1.75 1.61212 0.830604 0.185529 0.0809612 0.301484 0 0 0.301484 3.75417 12.4523
2 1.86212 0.807038 0.0546448 0.0224187 0.135246 0 0 0.135246 1.31503 9.72323
2.25 2.11212 0.784141 0.0128403 0.00452632 0.0680534 0 0 0.0680534 0.46944 6.89811
2.5 2.36212 0.761893 0.00238365 0.000696881 0.0249687 0 0 0.0249687 0.129206 5.1747
2.75 2.61212 0.740277 0.000460713 9.48502e-05 0.00908756 0 0 0.00908756 0.0380318 4.18504
3 2.86212 0.719274 0.000142 1.62097e-05 0.003158 0 0 0.003158 0.012138 3.84357
3.25 3.11212 0.698866 3.6e-05 2.4879e-06 0.000896 0 0 0.000896 0.003306 3.68973

==> figures/data_SCP/1024_R12_16_64.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip  perbframe avg_perb_tot avg_perb 
0 -0.137883 1.016 1 0.508075 1 0 0 1 64 64
0.25 0.112117 0.987175 0.990099 0.495169 0.990099 0 0 0.990099 63.3663 64
0.5 0.362117 0.959167 0.980392 0.49321 0.980392 0 0 0.980392 62.7451 64
0.75 0.612117 0.931953 0.943396 0.459088 0.957547 0 0 0.957547 60.8208 63.5172
1 0.862117 0.905512 0.840336 0.407893 0.869748 0 0 0.869748 54.3403 62.4783
1.25 1.11212 0.879821 0.621118 0.290423 0.73913 0 0 0.73913 42.7981 57.9034
1.5 1.36212 0.854858 0.285714 0.131714 0.448571 0 0 0.448571 22.16 49.4013
1.75 1.61212 0.830604 0.110497 0.0478068 0.301105 0 0 0.301105 10.2597 34.0734
2 1.86212 0.807038 0.0263089 0.0110564 0.153512 0 0 0.153512 3.42107 22.2853
2.25 2.11212 0.784141 0.00373232 0.00140026 0.0692345 0 0 0.0692345 0.801497 11.5765
2.5 2.36212 0.761893 0.000442134 0.000126703 0.0261168 0 0 0.0261168 0.180899 6.92653
2.75 2.61212 0.740277 8.05024e-05 1.35669e-05 0.00917324 0.0463203 5.0495
3 2.86212 0.719274 2.75303e-05 3.07912e-06 0.00305586 0.014065 4.60261
3.25 3.11212 0.698866 9.2e-06 7.20363e-07 0.0010194 0.0045753 4.48823
3.5 3.36212 0.679038 2.7e-06 1.72984e-07 0.0003351 0.0015149 4.52074
3.75 3.61212 0.659772 1.3e-06 1.2379e-07 0.0001078 0.0005024 4.66048

==> figures/data_SCP/1024_R12_16_8.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip  perbframe avg_perb_tot avg_perb 
0 -0.137883 1.016 0.995025 0.506901 0.995025 0 0 0.995025 7.9602 8
0.25 0.112117 0.987175 0.990099 0.502226 0.990099 0 0 0.990099 7.92079 8
0.5 0.362117 0.959167 0.980392 0.489465 0.980392 0 0 0.980392 7.84314 8
0.75 0.612117 0.931953 0.934579 0.461486 0.934579 0 0 0.934579 7.47664 8
1 0.862117 0.905512 0.851064 0.415631 0.851064 0 0 0.851064 6.80851 8
1.25 1.11212 0.879821 0.632911 0.295344 0.658228 0 0 0.658228 5.17722 7.86538
1.5 1.36212 0.854858 0.421053 0.188918 0.465263 0 0 0.465263 3.53263 7.59276
1.75 1.61212 0.830604 0.218818 0.093814 0.281182 0 0 0.281182 2 7.11284
2 1.86212 0.807038 0.0855798 0.0334408 0.160462 0 0 0.160462 0.949936 5.92
2.25 2.11212 0.784141 0.0243694 0.008207 0.067016 0 0 0.067016 0.331546 4.94727
2.5 2.36212 0.761893 0.00523766 0.00140709 0.0262407 0 0 0.0262407 0.102134 3.89222
2.75 2.61212 0.740277 0.0010881 0.000238209 0.00916183 0 0 0.00916183 0.0304506 3.32363
3 2.86212 0.719274 0.000326 5.16492e-05 0.003136 0 0 0.003136 0.010044 3.20281
3.25 3.11212 0.698866 0.000106 1.14395e-05 0.001008 0 0 0.001008 0.003166 3.14087
3.5 3.36212 0.679038 2.6e-05 3.04839e-06 0.000312 0 0 0.000312 0.000892 2.85897

==> figures/data_SCP/2048_R12_16_16.txt <==
Eb SNR stddev FER BER perbframe avg_perb_tot avg_perb 


==> figures/data_SCP/2048_R12_16_64.txt <==
Eb SNR stddev FER BER perbframe avg_perb_tot avg_perb 
0 -0.0683942 1.00791 1 0.504172 1 63.745 63.745
0.25 0.181606 0.979309 1 0.500575 1 64 64
0.5 0.431606 0.951524 0.995025 0.497823 0.995025 63.6816 64
0.75 0.681606 0.924527 0.97561 0.484272 0.97561 62.439 64
1 0.931606 0.898297 0.877193 0.433636 0.877193 56.1404 64
1.25 1.18161 0.87281 0.666667 0.323003 0.683333 42.9967 62.922
1.5 1.43161 0.848047 0.345423 0.160389 0.428325 24.2021 56.504
1.75 1.68161 0.823986 0.0687758 0.0303599 0.18707 6.85763 36.6581
2 1.93161 0.800608 0.00877693 0.00367495 0.0713126 1.27586 17.8911
2.25 2.18161 0.777893 0.000348 0.000124 0.020426 0.15846 7.75776
2.5 2.43161 0.755822 2.8e-5 7.27e-6 0.004962 0.02246 4.5264

==> figures/data_SCP/2048_R12_16_8.txt <==
Eb SNR stddev FER BER perbframe avg_perb_tot avg_perb 
0 -0.0683942 1.00791 1 0.505124 1 8 8
0.25 0.181606 0.979309 1 0.501751 1 8 8
0.5 0.431606 0.951524 0.995025 0.497799 0.995025 7.9602 8
0.75 0.681606 0.924527 0.97561 0.486885 0.97561 7.80488 8
1 0.931606 0.898297 0.877193 0.430616 0.877193 7.01754 8
1.25 1.18161 0.87281 0.682594 0.325126 0.682594 5.46075 8
1.5 1.43161 0.848047 0.414079 0.18995 0.434783 3.41822 7.8619
1.75 1.68161 0.823986 0.128041 0.0532964 0.174776 1.22599 7.01465
2 1.93161 0.800608 0.0336304 0.0131078 0.0716328 0.39852 5.56338
2.25 2.18161 0.777893 0.0052218 0.00158174 0.0212788 0.0941229 4.42331
2.5 2.43161 0.755822 0.000616717 0.000135194 0.00518967 0.0175733 3.38622
2.75 2.68161 0.734378 9e-5 1.15e-5 0.001182 0.003534 2.9885

==> figures/data_SCP/256_R12_16_16.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip  perbframe avg_perb_tot avg_perb 
0 -0.579919 1.06904 0.966184 0.5223 0.975845 0 0 0.975845 15.4976 15.8812
0.25 -0.329919 1.03871 0.956938 0.516917 0.956938 0 0 0.956938 15.311 16
0.5 -0.0799195 1.00924 0.847458 0.434398 0.885593 0 0 0.885593 13.7924 15.5742
0.75 0.170081 0.980609 0.787402 0.404668 0.84252 0 0 0.84252 13.0787 15.5234
1 0.420081 0.952787 0.692042 0.342931 0.788927 0 0 0.788927 11.7612 14.9079
1.25 0.670081 0.925755 0.555556 0.274702 0.708333 0 0 0.708333 9.91667 14
1.5 0.920081 0.899489 0.386847 0.185393 0.584139 0 0 0.584139 7.55319 12.9305
1.75 1.17008 0.873969 0.295421 0.132227 0.477105 0 0 0.477105 5.8966 12.3591
2 1.42008 0.849173 0.17094 0.0768162 0.349573 0 0 0.349573 3.69829 10.5795
2.25 1.67008 0.82508 0.0867679 0.0392121 0.251627 0 0 0.251627 2.31106 9.18448
2.5 1.92008 0.801671 0.0462535 0.0193294 0.179463 0 0 0.179463 1.42229 7.92526
2.75 2.17008 0.778926 0.0219853 0.00838188 0.110696 0 0 0.110696 0.773222 6.9851
3 2.42008 0.756826 0.00931055 0.0032217 0.0662446 0 0 0.0662446 0.390857 5.90021
3.25 2.67008 0.735353 0.0042139 0.00141786 0.0390839 0 0 0.0390839 0.200898 5.14016
3.5 2.92008 0.71449 0.00148414 0.000454916 0.0207409 0 0 0.0207409 0.0937755 4.52129
3.75 3.17008 0.694218 0.000636782 0.000151634 0.0103191 0 0 0.0103191 0.0431484 4.18143
4 3.42008 0.674522 0.00033 7.25536e-05 0.0048 0 0 0.0048 0.019804 4.12583
4.25 3.67008 0.655384 0.000112 1.8e-05 0.002138 0 0 0.002138 0.008508 3.97942
4.5 3.92008 0.63679 4e-05 7.67857e-06 0.000876 0 0 0.000876 0.00352 4.01826

==> figures/data_SCP/256_R12_16_64.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip  perbframe avg_perb_tot avg_perb 
0 -0.579919 1.06904 0.956938 0.525846 0.966507 0 0 0.966507 61.5455 63.6782
0.25 -0.329919 1.03871 0.930233 0.495764 0.962791 0 0 0.962791 60.0744 62.3961
0.5 -0.0799195 1.00924 0.840336 0.433336 0.911765 0 0 0.911765 55.7227 61.1152
0.75 0.170081 0.980609 0.70922 0.367749 0.85461 0 0 0.85461 49.5035 57.9253
1 0.420081 0.952787 0.597015 0.315245 0.802985 0 0 0.802985 43.009 53.5613
1.25 0.670081 0.925755 0.421941 0.212798 0.725738 0 0 0.725738 32.9388 45.3866
1.5 0.920081 0.899489 0.273973 0.135078 0.576712 0 0 0.576712 22.8274 39.5819
1.75 1.17008 0.873969 0.178731 0.083469 0.475424 0 0 0.475424 16.4754 34.6541
2 1.42008 0.849173 0.096432 0.0450475 0.364513 0 0 0.364513 9.94359 27.2791
2.25 1.67008 0.82508 0.0398883 0.017355 0.269047 0 0 0.269047 5.43558 20.2031
2.5 1.92008 0.801671 0.0169981 0.00712252 0.17933 0 0 0.17933 2.68774 14.9877
2.75 2.17008 0.778926 0.00767961 0.00297928 0.117997 0 0 0.117997 1.36931 11.6046
3 2.42008 0.756826 0.00309243 0.00120563 0.0697962 0 0 0.0697962 0.657049 9.41382
3.25 2.67008 0.735353 0.00103347 0.000330758 0.0385279 0 0 0.0385279 0.283622 7.36145
3.5 2.92008 0.71449 0.000374 0.000105893 0.020222 0 0 0.020222 0.125916 6.22668
3.75 3.17008 0.694218 0.000168 3.67321e-05 0.010076 0 0 0.010076 0.056858 5.64291
4 3.42008 0.674522 7.8e-05 1.08929e-05 0.004916 0 0 0.004916 0.026762 5.44386

==> figures/data_SCP/256_R12_16_8.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip  perbframe avg_perb_tot avg_perb 
0 -0.579919 1.06904 0.970874 0.524445 0.975728 0 0 0.975728 7.79612 7.99005
0.25 -0.329919 1.03871 0.917431 0.492054 0.926606 0 0 0.926606 7.33945 7.92079
0.5 -0.0799195 1.00924 0.913242 0.471135 0.926941 0 0 0.926941 7.33333 7.91133
0.75 0.170081 0.980609 0.83682 0.439704 0.874477 0 0 0.874477 6.88285 7.87081
1 0.420081 0.952787 0.714286 0.360937 0.785714 0 0 0.785714 6.08571 7.74545
1.25 0.670081 0.925755 0.584795 0.292659 0.669591 0 0 0.669591 5.04678 7.53712
1.5 0.920081 0.899489 0.457666 0.217555 0.574371 0 0 0.574371 4.12128 7.1753
1.75 1.17008 0.873969 0.343643 0.155959 0.484536 0 0 0.484536 3.30241 6.8156
2 1.42008 0.849173 0.2574 0.11051 0.383526 0 0 0.383526 2.56371 6.68456
2.25 1.67008 0.82508 0.124533 0.0519814 0.257783 0 0 0.257783 1.4726 5.71256
2.5 1.92008 0.801671 0.0687049 0.0283622 0.161457 0 0 0.161457 0.890072 5.51277
2.75 2.17008 0.778926 0.0385654 0.0146376 0.113768 0 0 0.113768 0.549556 4.83051
3 2.42008 0.756826 0.0191699 0.00740781 0.0730375 0 0 0.0730375 0.309115 4.23228
3.25 2.67008 0.735353 0.00790826 0.00304892 0.0408857 0 0 0.0408857 0.163187 3.9913
3.5 2.92008 0.71449 0.00328429 0.00101461 0.0214957 0 0 0.0214957 0.077657 3.61268
3.75 3.17008 0.694218 0.00136611 0.000347321 0.00982234 0 0 0.00982234 0.033497 3.41029
4 3.42008 0.674522 0.00067882 0.000147492 0.0048298 0 0 0.0048298 0.0163663 3.38862
4.25 3.67008 0.655384 0.00032 6.14107e-05 0.002134 0 0 0.002134 0.007348 3.4433
4.5 3.92008 0.63679 0.00013 2.42143e-05 0.000946 0 0 0.000946 0.003204 3.38689
4.75 4.17008 0.618723 5.8e-05 8.94643e-06 0.000478 0 0 0.000478 0.001548 3.23849

==> figures/data_SCP/512_R12_16_16.txt <==
Eb SNR stddev FER BER   perbframe avg_perb_tot avg_perb avg_all
0 -0.280287 1.0328 0.990099 0.503094 0.990099 15.8416 16 16.84
0.25 -0.0302872 1.00349 0.961538 0.483674 0.966346 15.4279 15.9652 16.42
0.5 0.219713 0.975022 0.900901 0.450188 0.900901 14.4144 16 15.41
0.75 0.469713 0.947359 0.881057 0.421494 0.903084 14.2775 15.8098 15.27
1 0.719713 0.92048 0.749064 0.349095 0.779026 12.1798 15.6346 13.17
1.25 0.969713 0.894364 0.591716 0.268553 0.671598 10.1272 15.0793 11.12
1.5 1.21971 0.868989 0.353357 0.149551 0.485866 6.60954 13.6036 7.60
1.75 1.46971 0.844334 0.220264 0.088326 0.349119 4.48128 12.836 5.48
2 1.71971 0.820379 0.102459 0.038817 0.232582 2.36168 10.1542 3.36
2.25 1.96971 0.797103 0.0385728 0.0132232 0.129797 1.08814 8.38336 2.08
2.5 2.21971 0.774487 0.0108342 0.00345341 0.0665222 0.433369 6.51466 1.43
2.75 2.46971 0.752514 0.00329625 0.000888683 0.031644 0.162934 5.14896 1.16
3 2.71971 0.731163 0.00103563 0.000226586 0.0140327 0.0654205 4.66199 1.06
3.25 2.96971 0.710419 0.000292 5.37083e-05 0.005532 0.022786 4.11894 1.0227
3.5 3.21971 0.690263 0.000102 1.65417e-05 0.002256 0.00863 3.82535 1.0086
3.75 3.46971 0.670678 3.8e-05 4.825e-06 0.00082 0.00329 4.0122 1.00329

==> figures/data_SCP/512_R12_16_64.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip  perbframe avg_perb_tot avg_perb 
0 -0.280287 1.0328 1 0.512646 1 0 0 1 64 64
0.25 -0.0302872 1.00349 0.97561 0.487866 0.97561 0 0 0.97561 62.1512 63.705
0.5 0.219713 0.975022 0.909091 0.457008 0.927273 0 0 0.927273 58.65 63.25
0.75 0.469713 0.947359 0.865801 0.420364 0.917749 0 0 0.917749 56.8398 61.934
1 0.719713 0.92048 0.673401 0.316779 0.777778 0 0 0.777778 46.0808 59.2468
1.25 0.969713 0.894364 0.506329 0.2423 0.688608 0 0 0.688608 36.3696 52.8162
1.5 1.21971 0.868989 0.240674 0.109707 0.524669 0 0 0.524669 20.9675 39.9633
1.75 1.46971 0.844334 0.129282 0.0569759 0.383969 0 0 0.383969 12.8003 33.3367
2 1.71971 0.820379 0.0420964 0.0186952 0.240791 0 0 0.240791 5.20185 21.6031
2.25 1.96971 0.797103 0.0124293 0.00486763 0.145609 0 0 0.145609 2.13983 14.6957
2.5 2.21971 0.774487 0.00342736 0.00114167 0.0827535 0 0 0.0827535 0.839771 10.1479
2.75 2.46971 0.752514 0.0010972 0.000243702 0.0416087 0 0 0.0416087 0.309523 7.4389
3 2.71971 0.731163 0.000392 7.41667e-05 0.020254 0 0 0.020254 0.12411 6.12768
3.25 2.96971 0.710419 0.000136 1.6525e-05 0.008912 0 0 0.008912 0.04815 5.40283
3.5 3.21971 0.690263 5.6e-05 5.24167e-06 0.003884 0 0 0.003884 0.020544 5.28939

==> figures/data_SCP/512_R12_16_8.txt <==
Eb SNR stddev FER BER flipframe avg_flip_tot avg_flip  perbframe avg_perb_tot avg_perb 
0 -0.280287 1.0328 0.995025 0.507276 0.995025 0 0 0.995025 7.9602 8
0.25 -0.0302872 1.00349 0.990099 0.49868 0.990099 0 0 0.990099 7.92079 8
0.5 0.219713 0.975022 0.943396 0.471973 0.948113 0 0 0.948113 7.55189 7.96517
0.75 0.469713 0.947359 0.858369 0.41976 0.875536 0 0 0.875536 6.90987 7.89216
1 0.719713 0.92048 0.743494 0.358457 0.773234 0 0 0.773234 6.07435 7.85577
1.25 0.969713 0.894364 0.606061 0.276881 0.651515 0 0 0.651515 5.06364 7.77209
1.5 1.21971 0.868989 0.465116 0.202868 0.555814 0 0 0.555814 4.0907 7.35983
1.75 1.46971 0.844334 0.267738 0.106158 0.365462 0 0 0.365462 2.51004 6.86813
2 1.71971 0.820379 0.118064 0.048657 0.22137 0 0 0.22137 1.32527 5.98667
2.25 1.96971 0.797103 0.0608828 0.0232014 0.140944 0 0 0.140944 0.748858 5.31317
2.5 2.21971 0.774487 0.0264375 0.00854979 0.0846001 0 0 0.0846001 0.393258 4.64844
2.75 2.46971 0.752514 0.00867115 0.00231556 0.0440061 0 0 0.0440061 0.175677 3.99212
3 2.71971 0.731163 0.00297557 0.000661445 0.0195644 0 0 0.0195644 0.0703871 3.59772
3.25 2.96971 0.710419 0.00116068 0.000205271 0.00899526 0 0 0.00899526 0.0302763 3.36581
3.5 3.21971 0.690263 0.00058611 6.97349e-05 0.00387712 0 0 0.00387712 0.0132754 3.42404
3.75 3.46971 0.670678 0.000242 2.095e-05 0.001676 0 0 0.001676 0.005728 3.41766
4 3.71971 0.65165 0.000134 1.065e-05 0.000736 0 0 0.000736 0.002716 3.69022
4.25 3.96971 0.633161 6.4e-05 3.39167e-06 0.000386 0 0 0.000386 0.001464 3.79275
